Document Flattening: Beyond Concatenating Context for Document-Level Neural Machine Translation

Existing work in document-level neural machine translation commonly concatenates several consecutive sentences as a pseudo-document, and then learns inter-sentential dependencies. This strategy limits the model's ability to leverage information from distant context. We overcome this limitation with a novel Document Flattening (DocFlat) technique that integrates Flat-Batch Attention (FBA) and Neural Context Gate (NCG) into Transformer model to utilize information beyond the pseudo-document boundaries. FBA allows the model to attend to all the positions in the batch and learns the relationships between positions explicitly and NCG identifies the useful information from the distant context. We conduct comprehensive experiments and analyses on three benchmark datasets for English-German translation, and validate the effectiveness of two variants of DocFlat. Empirical results show that our approach outperforms strong baselines with statistical significance on BLEU, COMET and accuracy on the contrastive test set. The analyses highlight that DocFlat is highly effective in capturing the long-range information.

==> attn_avg_con.dat <==
1	1	0.00010148396
2	1	0.00031794922
3	1	0.00030728272
4	1	0.00033720562
5	1	0.00037944998
6	1	0.00018544866
7	1	0.0004675283
8	1	0.00023377193
9	1	0.00041653283
10	1	0.00012481185
11	1	0.0002798904
12	1	0.00031135458
13	1	0.00017652566
14	1	0.0003468697
15	1	0.00014880439
16	1	0.0004904833
17	1	0.0004019274
18	1	0.00010543272
19	1	0.0004939055
20	1	0.00039264018
21	1	0.0003994204
22	1	0.00043426058
23	1	0.00048505698
24	1	0.0007228172
25	1	0.0004345908
26	1	0.00050684996
27	1	0.0009564974
28	1	0.00029184023
29	1	0.00076044264
30	1	7.0048314e-05
31	1	0.00027470154
32	1	0.0004301231
33	1	0.00022857985
34	1	0.00014009663
35	1	0.00073604344
36	1	0.00024334948
37	1	0.0008868553
38	1	0.00010507247
39	1	0.00091747567
40	1	0.0005253624
41	1	0.0007518938
42	1	7.276569e-05

1	2	9.2653514e-05
2	2	0.0003734073
3	2	0.00036119504
4	2	0.00037680854
5	2	0.0003956549
6	2	0.00022438972
7	2	0.0004916373
8	2	0.00026191788
9	2	0.0004216423
10	2	0.00015699376
11	2	0.0002844051
12	2	0.00036355905
13	2	0.000201778
14	2	0.00035585996
15	2	0.00016288647
16	2	0.0004979619
17	2	0.000440641
18	2	9.920086e-05
19	2	0.00052971777
20	2	0.00039799104
21	2	0.00038049434
22	2	0.0004299741
23	2	0.00050423667
24	2	0.0007030686
25	2	0.00040829263
26	2	0.0004894064
27	2	0.0009095359
28	2	0.00028974705
29	2	0.0007253931
30	2	6.52303e-05
31	2	0.0002612702
32	2	0.0004001421
33	2	0.0002116176
34	2	0.0001304606
35	2	0.0007062967
36	2	0.00022642832
37	2	0.0008322591
38	2	9.784545e-05
39	2	0.0008533781
40	2	0.00048922724
41	2	0.0007031551
42	2	8.5681524e-05

1	3	9.1191694e-05
2	3	0.000337552
3	3	0.00033444932
4	3	0.00037023763
5	3	0.00037580452
6	3	0.0002020919
7	3	0.0004638962
8	3	0.00025813185
9	3	0.00040382516
10	3	0.00013400927
11	3	0.00027449857
12	3	0.00036981213
13	3	0.00019423707
14	3	0.00034311853
15	3	0.00015331215
16	3	0.00049144967
17	3	0.00041331368
18	3	0.00010525232
19	3	0.0004912701
20	3	0.00040127494
21	3	0.00040116368
22	3	0.00042788452
23	3	0.00048514231
24	3	0.0007051804
25	3	0.00042432413
26	3	0.00049843785
27	3	0.0009427895
28	3	0.00028943305
29	3	0.0007459114
30	3	6.83537e-05
31	3	0.00027005968
32	3	0.00042037028
33	3	0.00022348715
34	3	0.0001367074
35	3	0.00071926194
36	3	0.0002385321
37	3	0.00086863653
38	3	0.000102530554
39	3	0.000894567
40	3	0.0005126528
41	3	0.0007351182
42	3	7.416998e-05

1	4	8.593835e-05
2	4	0.00035156397
3	4	0.00032835835
4	4	0.0003648896
5	4	0.00038939316
6	4	0.00021065559
7	4	0.00047563104
8	4	0.00026175648
9	4	0.00041844172
10	4	0.00013196887
11	4	0.0002841902
12	4	0.000348805
13	4	0.00020151866
14	4	0.0003541174
15	4	0.00016086167
16	4	0.0004940878
17	4	0.00041419774
18	4	0.00010329817
19	4	0.0004960286
20	4	0.00039120336
21	4	0.00039622223
22	4	0.00042523575
23	4	0.00047978858
24	4	0.00070754613
25	4	0.00042341524
26	4	0.0004995982
27	4	0.00094328035
28	4	0.00028721234
29	4	0.0007446319
30	4	6.781072e-05
31	4	0.000270622
32	4	0.00041665047
33	4	0.00022128868
34	4	0.00013562143
35	4	0.00071334926
36	4	0.00023591267
37	4	0.00086188066
38	4	0.00010171609
39	4	0.00088742614
40	4	0.0005085804
41	4	0.00072812446
42	4	7.062316e-05

1	5	8.4294246e-05
2	5	0.00034022515
3	5	0.00032237035
4	5	0.00035217416
5	5	0.00039261012
6	5	0.00020559753
7	5	0.0004993408
8	5	0.00025110572
9	5	0.0004266991
10	5	0.00012298464
11	5	0.00029222996
12	5	0.00033292698
13	5	0.00018861082
14	5	0.0003573571
15	5	0.0001576989
16	5	0.00050036085
17	5	0.00040636322
18	5	0.000104483515
19	5	0.00048906304
20	5	0.00039079433
21	5	0.00040221945
22	5	0.00043092642
23	5	0.00047618174
24	5	0.0007121256
25	5	0.00042556974
26	5	0.00050608703
27	5	0.0009416899
28	5	0.00028436142
29	5	0.00074792147
30	5	6.821083e-05
31	5	0.00027413102
32	5	0.00041879146
33	5	0.00022317313
34	5	0.00013642166
35	5	0.0007169524
36	5	0.00023808324
37	5	0.00086614693
38	5	0.00010231623
39	5	0.00089402194
40	5	0.0005115812
41	5	0.000733252
42	5	6.598708e-05

1	6	8.136665e-05
2	6	0.00034834965
3	6	0.0003324196
4	6	0.00035812444
5	6	0.00038328554
6	6	0.00020806753
7	6	0.0004940903
8	6	0.00026662418
9	6	0.00041439084
10	6	0.00012891702
11	6	0.0002809392
12	6	0.00036959662
13	6	0.00019893999
14	6	0.00035898603
15	6	0.00016088648
16	6	0.00049628253
17	6	0.00041865988
18	6	0.000102303515
19	6	0.0005028818
20	6	0.00039868258
21	6	0.00039919894
22	6	0.00043072816
23	6	0.00048338374
24	6	0.0007054864
25	6	0.0004197164
26	6	0.00049388746
27	6	0.0009380853
28	6	0.00028537618
29	6	0.0007391708
30	6	6.725019e-05
31	6	0.00026958727
32	6	0.0004137785
33	6	0.00022109598
34	6	0.00013450037
35	6	0.0007122281
36	6	0.00023558008
37	6	0.00085577904
38	6	0.00010087529
39	6	0.00088233757
40	6	0.00050437637
41	6	0.0007240677
42	6	7.315812e-05

1	7	8.166357e-05
2	7	0.00032138408
3	7	0.0003173389
4	7	0.00035057648
5	7	0.00038396678
6	7	0.00019606888
7	7	0.0004786794
8	7	0.0002473237
9	7	0.00041502347
10	7	0.00013019316
11	7	0.00028493616
12	7	0.0003378607
13	7	0.00018544807
14	7	0.00035647993
15	7	0.00015432005
16	7	0.0005004447
17	7	0.00041293848
18	7	0.000105630716
19	7	0.00050193624
20	7	0.00040431315
21	7	0.00040842275
22	7	0.0004361457
23	7	0.0004806837
24	7	0.00071603875
25	7	0.00042923048
26	7	0.0005017009
27	7	0.00094684545
28	7	0.0002875969
29	7	0.0007481093
30	7	6.8368114e-05
31	7	0.0002734553
32	7	0.00042117568
33	7	0.00022577099
34	7	0.00013673623
35	7	0.0007233179
36	7	0.00024070371
37	7	0.00086482364
38	7	0.00010255217
39	7	0.0008963612
40	7	0.00051276083
41	7	0.0007339295
42	7	7.218681e-05

1	8	8.8368484e-05
2	8	0.00033728252
3	8	0.00033487807
4	8	0.00035472048
5	8	0.00039236073
6	8	0.0002087163
7	8	0.0004991778
8	8	0.00025950125
9	8	0.00041842097
10	8	0.00013405544
11	8	0.0002860728
12	8	0.00035298636
13	8	0.00018984973
14	8	0.00036587458
15	8	0.00015793991
16	8	0.0005020967
17	8	0.00043159968
18	8	0.000103575316
19	8	0.00051481475
20	8	0.0004057122
21	8	0.0004102224
22	8	0.0004390459
23	8	0.00048732694
24	8	0.0007038064
25	8	0.00041823834
26	8	0.0004944487
27	8	0.00093336473
28	8	0.00028908686
29	8	0.00073571055
30	8	6.6417044e-05
31	8	0.0002683585
32	8	0.0004092821
33	8	0.00022038794
34	8	0.00013283409
35	8	0.00070868735
36	8	0.00023442166
37	8	0.00084598846
38	8	9.962556e-05
39	8	0.0008720493
40	8	0.0004981278
41	8	0.00071512663
42	8	7.288128e-05

1	9	7.5818265e-05
2	9	0.00035357857
3	9	0.0003552431
4	9	0.0003644471
5	9	0.0004149425
6	9	0.00021181081
7	9	0.0005025797
8	9	0.0002613317
9	9	0.0004254786
10	9	0.00015102988
11	9	0.00028738898
12	9	0.0003608902
13	9	0.00019345939
14	9	0.00037239323
15	9	0.00016641447
16	9	0.0005103671
17	9	0.00045011172
18	9	0.000101060294
19	9	0.0005329719
20	9	0.0004109741
21	9	0.00039717858
22	9	0.0004387882
23	9	0.00049338234
24	9	0.0007063145
25	9	0.0004120419
26	9	0.00048134345
27	9	0.00091592525
28	9	0.00029253666
29	9	0.0007207058
30	9	6.461663e-05
31	9	0.00026484256
32	9	0.00039839835
33	9	0.00021339316
34	9	0.00012923326
35	9	0.0007016248
36	9	0.0002284428
37	9	0.00081992225
38	9	9.6924945e-05
39	9	0.0008479364
40	9	0.00048462476
41	9	0.0006956807
42	9	8.729362e-05

1	10	7.702129e-05
2	10	0.0003780226
3	10	0.00035974372
4	10	0.00036282386
5	10	0.00041298973
6	10	0.00022240446
7	10	0.0005251152
8	10	0.0002629292
9	10	0.0004336981
10	10	0.0001474984
11	10	0.00028945543
12	10	0.00036056043
13	10	0.00019909073
14	10	0.0003725698
15	10	0.00017116751
16	10	0.0005133675
17	10	0.0004403403
18	10	0.00010087544
19	10	0.00052030355
20	10	0.00039859768
21	10	0.00039266466
22	10	0.0004338464
23	10	0.00048391658
24	10	0.0007015211
25	10	0.00041160433
26	10	0.0004874996
27	10	0.0009137001
28	10	0.00028211612
29	10	0.00072031
30	10	6.4510365e-05
31	10	0.0002643205
32	10	0.00039676516
33	10	0.00021248894
34	10	0.00012902073
35	10	0.0006955273
36	10	0.00022657095
37	10	0.00082558003
38	10	9.676555e-05
39	10	0.000845787
40	10	0.0004838278
41	10	0.00069609424
42	10	8.043017e-05

1	11	6.235623e-05
2	11	0.00038988877
3	11	0.00040484796
4	11	0.00039641443
5	11	0.000436386
6	11	0.00023823151
7	11	0.00054412696
8	11	0.00029494902
9	11	0.00044018694
10	11	0.00018200415
11	11	0.00029108633
12	11	0.00039308926
13	11	0.00021798357
14	11	0.000397333
15	11	0.00017465734
16	11	0.00052614853
17	11	0.0005039859
18	11	9.600801e-05
19	11	0.00057077676
20	11	0.00041960742
21	11	0.00038339372
22	11	0.0004463092
23	11	0.0005065553
24	11	0.00068486517
25	11	0.00039150805
26	11	0.00046031026
27	11	0.00087092514
28	11	0.00029358824
29	11	0.0006800236
30	11	5.9527494e-05
31	11	0.00024758367
32	11	0.00036737652
33	11	0.00019996439
34	11	0.00011905498
35	11	0.00066835387
36	11	0.0002122726
37	11	0.00075999077
38	11	8.9291236e-05
39	11	0.0007830061
40	11	0.0004464562
41	11	0.0006433522
42	11	9.966607e-05

1	12	6.379629e-05
2	12	0.00039638238
3	12	0.0003815372
4	12	0.00038798593
5	12	0.00043467592
6	12	0.00024226267
7	12	0.0005331346
8	12	0.0002827864
9	12	0.00043436582
10	12	0.00016714908
11	12	0.00028471704
12	12	0.00039788705
13	12	0.00021180823
14	12	0.00038273452
15	12	0.00016974623
16	12	0.0005154532
17	12	0.00046452985
18	12	9.812803e-05
19	12	0.0005423901
20	12	0.00040665566
21	12	0.00038852423
22	12	0.00043680324
23	12	0.0004952301
24	12	0.0006876152
25	12	0.00040070945
26	12	0.00046647547
27	12	0.0008885479
28	12	0.00028587508
29	12	0.0007004623
30	12	6.183145e-05
31	12	0.00025438383
32	12	0.0003817132
33	12	0.00020679436
34	12	0.0001236629
35	12	0.00067935395
36	12	0.00021928211
37	12	0.000792759
38	12	9.2747185e-05
39	12	0.0008125125
40	12	0.00046373592
41	12	0.00066780474
42	12	8.849216e-05

1	13	5.9238897e-05
2	13	0.00040251962
3	13	0.0004149668
4	13	0.00040033754
5	13	0.00042446656
6	13	0.00024444002
7	13	0.0005463881
8	13	0.00030129394
9	13	0.0004314191
10	13	0.00019059099
11	13	0.00029112893
12	13	0.00040022196
13	13	0.00021241576
14	13	0.0003921557
15	13	0.00017770253
16	13	0.00052809244
17	13	0.0004926692
18	13	9.555368e-05
19	13	0.00056445884
20	13	0.0004198829
21	13	0.00038124644
22	13	0.0004447526
23	13	0.00051745295
24	13	0.00068501825
25	13	0.0003916044
26	13	0.0004600446
27	13	0.00086872606
28	13	0.00029224876
29	13	0.0006764505
30	13	5.9225127e-05
31	13	0.0002477043
32	13	0.00036618405
33	13	0.00019939322
34	13	0.000118450254
35	13	0.00066916016
36	13	0.00021153003
37	13	0.0007608259
38	13	8.8837696e-05
39	13	0.0007795203
40	13	0.00044418845
41	13	0.00063926395
42	13	0.00010167105

1	14	5.9379927e-05
2	14	0.00042322514
3	14	0.00040758587
4	14	0.00040281707
5	14	0.0004395627
6	14	0.0002571169
7	14	0.0005646066
8	14	0.00030448718
9	14	0.00044507167
10	14	0.00017011935
11	14	0.00029426863
12	14	0.0004070651
13	14	0.00022967266
14	14	0.00039266798
15	14	0.00018469497
16	14	0.000526269
17	14	0.0004764386
18	14	9.521971e-05
19	14	0.0005399807
20	14	0.0004060599
21	14	0.00037863676
22	14	0.00043197416
23	14	0.00049167976
24	14	0.00067530194
25	14	0.0003922246
26	14	0.00046744972
27	14	0.00088002824
28	14	0.00027507995
29	14	0.0006834676
30	14	5.976527e-05
31	14	0.000251642
32	14	0.00036881497
33	14	0.00019892439
34	14	0.00011953054
35	14	0.0006596894
36	14	0.00021179594
37	14	0.00076635624
38	14	8.96479e-05
39	14	0.00078514026
40	14	0.00044823953
41	14	0.00064522657
42	14	8.651697e-05

1	15	5.4563603e-05
2	15	0.00043805165
3	15	0.00043865622
4	15	0.00041404457
5	15	0.00043918542
6	15	0.00026750166
7	15	0.0005436267
8	15	0.00032280883
9	15	0.0004317824
10	15	0.00019190296
11	15	0.00028782492
12	15	0.00043515203
13	15	0.00024894802
14	15	0.00039846325
15	15	0.0001927299
16	15	0.00052937557
17	15	0.0005092562
18	15	9.449634e-05
19	15	0.00057270605
20	15	0.0004198621
21	15	0.00037685796
22	15	0.0004377755
23	15	0.00050814543
24	15	0.0006632327
25	15	0.0003781855
26	15	0.00045476315
27	15	0.00086019014
28	15	0.00028468628
29	15	0.0006594094
30	15	5.7387908e-05
31	15	0.00024309529
32	15	0.00035569796
33	15	0.00019336262
34	15	0.00011477581
35	15	0.0006478365
36	15	0.00020630816
37	15	0.00073513394
38	15	8.6081855e-05
39	15	0.00075477717
40	15	0.0004304093
41	15	0.00061901996
42	15	9.5371724e-05

1	16	5.8202393e-05
2	16	0.00041759046
3	16	0.00041296837
4	16	0.00040272644
5	16	0.0004472118
6	16	0.0002624799
7	16	0.0005380361
8	16	0.0003045291
9	16	0.0004410816
10	16	0.00017224159
11	16	0.00029524646
12	16	0.00041282
13	16	0.00025147758
14	16	0.00039887268
15	16	0.00019088457
16	16	0.00052577775
17	16	0.00047683282
18	16	9.777395e-05
19	16	0.0005481167
20	16	0.00041147857
21	16	0.00038757926
22	16	0.0004309207
23	16	0.0004911448
24	16	0.0006671418
25	16	0.0003898793
26	16	0.00046373904
27	16	0.00087920943
28	16	0.00027323086
29	16	0.0006788472
30	16	5.9450427e-05
31	16	0.00025009672
32	16	0.00036831197
33	16	0.00020030576
34	16	0.000118900854
35	16	0.0006529955
36	16	0.0002132238
37	16	0.0007582849
38	16	8.9175635e-05
39	16	0.00078192976
40	16	0.00044587816
41	16	0.0006396452
42	16	8.720246e-05

1	17	5.265339e-05
2	17	0.00045484057
3	17	0.00044151887
4	17	0.0004153569
5	17	0.00045946412
6	17	0.000279529
7	17	0.0005703435
8	17	0.00033383459
9	17	0.0004406117
10	17	0.00018365859
11	17	0.00028960482
12	17	0.00045521982
13	17	0.00025826084
14	17	0.00041636807
15	17	0.00020315376
16	17	0.0005266633
17	17	0.0005005997
18	17	9.381874e-05
19	17	0.00057352526
20	17	0.00042369193
21	17	0.00037862523
22	17	0.0004315341
23	17	0.0005011334
24	17	0.00065400614
25	17	0.00037221125
26	17	0.00044608675
27	17	0.00085571967
28	17	0.0002775516
29	17	0.00065160176
30	17	5.620408e-05
31	17	0.00024020656
32	17	0.0003489899
33	17	0.00019131484
34	17	0.00011240816
35	17	0.00063145446
36	17	0.00020238274
37	17	0.00072300545
38	17	8.430611e-05
39	17	0.0007404742
40	17	0.0004215306
41	17	0.00060662307
42	17	9.3355084e-05

1	18	4.964195e-05
2	18	0.00044572985
3	18	0.000412113
4	18	0.00043138384
5	18	0.0004751621
6	18	0.0002756271
7	18	0.0005667404
8	18	0.00034298183
9	18	0.00045396588
10	18	0.00016494875
11	18	0.000304465
12	18	0.00043928192
13	18	0.00025353106
14	18	0.00040954654
15	18	0.00019685138
16	18	0.0005471518
17	18	0.00046559412
18	18	9.631838e-05
19	18	0.00054214883
20	18	0.00039884544
21	18	0.00038928117
22	18	0.0004189848
23	18	0.0004687089
24	18	0.0006566729
25	18	0.00038511175
26	18	0.0004579016
27	18	0.0008729987
28	18	0.00026046613
29	18	0.00067110977
30	18	5.7861038e-05
31	18	0.0002497198
32	18	0.00035909342
33	18	0.00019676155
34	18	0.000115722076
35	18	0.00063175155
36	18	0.00020908257
37	18	0.0007418182
38	18	8.6791544e-05
39	18	0.0007626891
40	18	0.00043395776
41	18	0.00062412815
42	18	7.080069e-05

1	19	4.764206e-05
2	19	0.0004691867
3	19	0.00044874026
4	19	0.00042733608
5	19	0.00049172004
6	19	0.0003006189
7	19	0.0005699616
8	19	0.00033489492
9	19	0.00044897845
10	19	0.00019006622
11	19	0.00029827715
12	19	0.00045731664
13	19	0.00028786567
14	19	0.00042085894
15	19	0.00020456509
16	19	0.00053884735
17	19	0.0005026229
18	19	9.487614e-05
19	19	0.00057288754
20	19	0.00040316518
21	19	0.00039350823
22	19	0.00042148976
23	19	0.0004843769
24	19	0.0006390863
25	19	0.00037220318
26	19	0.00043800927
27	19	0.00085404544
28	19	0.00026288733
29	19	0.0006464603
30	19	5.5142722e-05
31	19	0.0002381415
32	19	0.00034426
33	19	0.00019014555
34	19	0.000110285444
35	19	0.0006137662
36	19	0.00020300003
37	19	0.0007139975
38	19	8.2714076e-05
39	19	0.0007277564
40	19	0.00041357044
41	19	0.00059543684
42	19	8.273114e-05

1	20	4.2048738e-05
2	20	0.00044360198
3	20	0.00042204294
4	20	0.00046001616
5	20	0.0005286408
6	20	0.0002930388
7	20	0.000591968
8	20	0.0003373438
9	20	0.00046762754
10	20	0.00018372673
11	20	0.00031314362
12	20	0.00043001544
13	20	0.00026298282
14	20	0.00044118092
15	20	0.00019907554
16	20	0.00056412356
17	20	0.00050071144
18	20	9.364361e-05
19	20	0.0005625452
20	20	0.0004069449
21	20	0.00039253035
22	20	0.00042772345
23	20	0.0004725671
24	20	0.000648909
25	20	0.00037457183
26	20	0.00044293414
27	20	0.0008432039
28	20	0.00026226632
29	20	0.000649475
30	20	5.461102e-05
31	20	0.00024087924
32	20	0.00034077096
33	20	0.00018856888
34	20	0.00010922204
35	20	0.0006131663
36	20	0.00020198955
37	20	0.0007073824
38	20	8.1916536e-05
39	20	0.0007219016
40	20	0.0004095827
41	20	0.0005891862
42	20	7.566133e-05

1	21	3.9968894e-05
2	21	0.0004454234
3	21	0.00042948592
4	21	0.00045125067
5	21	0.0004996389
6	21	0.0002932651
7	21	0.00059041
8	21	0.00033860115
9	21	0.0004599744
10	21	0.0001793554
11	21	0.00030592154
12	21	0.00043894557
13	21	0.00026129087
14	21	0.0004305161
15	21	0.0001969538
16	21	0.0005548198
17	21	0.0004894939
18	21	9.4377014e-05
19	21	0.0005610687
20	21	0.00040370008
21	21	0.00039176835
22	21	0.0004256975
23	21	0.00047151858
24	21	0.0006500452
25	21	0.00038031128
26	21	0.0004430404
27	21	0.00085309613
28	21	0.00026155965
29	21	0.0006538527
30	21	5.5713135e-05
31	21	0.00024470055
32	21	0.00034681015
33	21	0.0001921248
34	21	0.00011142627
35	21	0.0006160456
36	21	0.00020486409
37	21	0.0007128898
38	21	8.35697e-05
39	21	0.0007361417
40	21	0.00041784853
41	21	0.0006007583
42	21	7.519892e-05

1	22	3.761032e-05
2	22	0.00041476512
3	22	0.0004070696
4	22	0.00043988632
5	22	0.0005090644
6	22	0.0002752431
7	22	0.0005600034
8	22	0.00033267998
9	22	0.0004609201
10	22	0.00016303218
11	22	0.0003132691
12	22	0.0004170953
13	22	0.0002514948
14	22	0.00043534738
15	22	0.00018682308
16	22	0.00057281175
17	22	0.00047006353
18	22	9.743355e-05
19	22	0.000554456
20	22	0.00040782103
21	22	0.00040594183
22	22	0.00043541088
23	22	0.0004682011
24	22	0.0006578297
25	22	0.00038838567
26	22	0.00044815146
27	22	0.0008677292
28	22	0.0002614679
29	22	0.00066614983
30	22	5.6875364e-05
31	22	0.0002502108
32	22	0.00035481463
33	22	0.00019758845
34	22	0.00011375073
35	22	0.00062827085
36	22	0.00021067458
37	22	0.0007262073
38	22	8.5313055e-05
39	22	0.00075221836
40	22	0.00042656524
41	22	0.00061231747
42	22	7.2478e-05

1	23	3.5311445e-05
2	23	0.00041544455
3	23	0.00040161645
4	23	0.000432563
5	23	0.0004930313
6	23	0.00027582972
7	23	0.00057546643
8	23	0.0003148514
9	23	0.00047266306
10	23	0.00017616211
11	23	0.00032147532
12	23	0.0003951289
13	23	0.00023643395
14	23	0.00042569102
15	23	0.00019108465
16	23	0.00056546973
17	23	0.00048970006
18	23	9.738265e-05
19	23	0.00055913866
20	23	0.00041453834
21	23	0.0004033121
22	23	0.00043413855
23	23	0.0004700101
24	23	0.0006665617
25	23	0.000389954
26	23	0.00045314786
27	23	0.0008621639
28	23	0.00026978555
29	23	0.0006677514
30	23	5.676463e-05
31	23	0.00025197025
32	23	0.00035391512
33	23	0.00019654963
34	23	0.00011352926
35	23	0.0006280964
36	23	0.0002099074
37	23	0.00072771334
38	23	8.514694e-05
39	23	0.0007502818
40	23	0.0004257347
41	23	0.00061124284
42	23	7.6782446e-05

1	24	3.5811612e-05
2	24	0.0004041757
3	24	0.0003931941
4	24	0.00043810456
5	24	0.00049024506
6	24	0.00026311967
7	24	0.0005678203
8	24	0.00032291867
9	24	0.00047585682
10	24	0.00017193073
11	24	0.00032049438
12	24	0.0003904174
13	24	0.00022624979
14	24	0.00043505867
15	24	0.000182883
16	24	0.00058042386
17	24	0.0004820958
18	24	9.777006e-05
19	24	0.00055918616
20	24	0.00041291138
21	24	0.0004052601
22	24	0.00044051834
23	24	0.0004727778
24	24	0.0006732722
25	24	0.00039584163
26	24	0.00045308127
27	24	0.0008662238
28	24	0.0002711326
29	24	0.0006673005
30	24	5.686609e-05
31	24	0.00025232055
32	24	0.00035456923
33	24	0.00019802077
34	24	0.00011373218
35	24	0.00063296076
36	24	0.00021098116
37	24	0.0007269091
38	24	8.529914e-05
39	24	0.00075304863
40	24	0.00042649565
41	24	0.0006113181
42	24	7.484522e-05

1	25	3.4831006e-05
2	25	0.00041072178
3	25	0.00040519255
4	25	0.00042807288
5	25	0.00048148332
6	25	0.00026212668
7	25	0.00055607426
8	25	0.00032640138
9	25	0.00047607737
10	25	0.00017583407
11	25	0.0003184612
12	25	0.00039676626
13	25	0.00022292456
14	25	0.00044140226
15	25	0.00018496197
16	25	0.0005754008
17	25	0.0004834468
18	25	9.8039454e-05
19	25	0.0005634341
20	25	0.00041550855
21	25	0.00040343995
22	25	0.00044201702
23	25	0.00047017465
24	25	0.00067048817
25	25	0.00039721673
26	25	0.00045329754
27	25	0.00086734846
28	25	0.00027038067
29	25	0.000664768
30	25	5.687856e-05
31	25	0.00025192052
32	25	0.00035476082
33	25	0.00019754075
34	25	0.00011375712
35	25	0.0006314025
36	25	0.0002107243
37	25	0.00072562805
38	25	8.531784e-05
39	25	0.00075237954
40	25	0.0004265892
41	25	0.0006120443
42	25	7.820671e-05

1	26	3.5177232e-05
2	26	0.00038984793
3	26	0.00039211105
4	26	0.0004381266
5	26	0.00047653986
6	26	0.00025494158
7	26	0.0005528919
8	26	0.0003290491
9	26	0.00047586285
10	26	0.0001623345
11	26	0.00031889838
12	26	0.0003923094
13	26	0.00021925404
14	26	0.00042953595
15	26	0.0001834508
16	26	0.00059118477
17	26	0.00047123173
18	26	9.874281e-05
19	26	0.00056011
20	26	0.00041996667
21	26	0.00041402184
22	26	0.0004501539
23	26	0.00046511466
24	26	0.00067499804
25	26	0.000397448
26	26	0.00045478725
27	26	0.0008761989
28	26	0.00026702575
29	26	0.0006737639
30	26	5.725779e-05
31	26	0.00025212692
32	26	0.0003575285
33	26	0.00020089744
34	26	0.00011451558
35	26	0.00063440553
36	26	0.00021400992
37	26	0.0007302562
38	26	8.588669e-05
39	26	0.00075973594
40	26	0.00042943345
41	26	0.0006164777
42	26	7.5831624e-05

1	27	3.638963e-05
2	27	0.00040820186
3	27	0.0004045316
4	27	0.00043009222
5	27	0.00047445847
6	27	0.00026282028
7	27	0.0005594144
8	27	0.00031915065
9	27	0.00046878902
10	27	0.00017177183
11	27	0.00031612394
12	27	0.00039811578
13	27	0.00022396423
14	27	0.00042452634
15	27	0.00018862123
16	27	0.00057729654
17	27	0.00047605828
18	27	9.84256e-05
19	27	0.0005509771
20	27	0.00041931076
21	27	0.0004049802
22	27	0.00043976924
23	27	0.0004725295
24	27	0.000668549
25	27	0.00039673242
26	27	0.00045542023
27	27	0.0008709571
28	27	0.00026533133
29	27	0.0006725676
30	27	5.7432702e-05
31	27	0.00025425202
32	27	0.0003579708
33	27	0.00019863785
34	27	0.000114865405
35	27	0.0006342507
36	27	0.00021266159
37	27	0.00073427847
38	27	8.614905e-05
39	27	0.00075937697
40	27	0.00043074522
41	27	0.0006184776
42	27	7.846779e-05

1	28	3.213399e-05
2	28	0.0004117276
3	28	0.00040246276
4	28	0.00044691243
5	28	0.0004863393
6	28	0.0002632768
7	28	0.0005702025
8	28	0.0003375786
9	28	0.0004769038
10	28	0.00016052202
11	28	0.0003212531
12	28	0.0004100928
13	28	0.00023160603
14	28	0.0004331086
15	28	0.00018460861
16	28	0.0005875162
17	28	0.00046249427
18	28	9.89689e-05
19	28	0.00054412836
20	28	0.00041472088
21	28	0.00041094425
22	28	0.00043558603
23	28	0.00045846374
24	28	0.00066487264
25	28	0.00039585025
26	28	0.00045311532
27	28	0.00086976174
28	28	0.00025821166
29	28	0.0006713524
30	28	5.690781e-05
31	28	0.00025326345
32	28	0.00035584066
33	28	0.00019858625
34	28	0.00011381562
35	28	0.0006273037
36	28	0.00021202995
37	28	0.00073141756
38	28	8.536172e-05
39	28	0.00075313734
40	28	0.00042680855
41	28	0.00061266567
42	28	7.15887e-05

1	29	3.2403437e-05
2	29	0.00043127057
3	29	0.00040922585
4	29	0.00044070435
5	29	0.0004963061
6	29	0.00027642673
7	29	0.0005756846
8	29	0.00033833474
9	29	0.00047679705
10	29	0.00016646653
11	29	0.00032066915
12	29	0.00041716738
13	29	0.0002472021
14	29	0.00043202247
15	29	0.00019665944
16	29	0.0005802109
17	29	0.000472576
18	29	0.00010036581
19	29	0.0005442993
20	29	0.00041421442
21	29	0.00041535206
22	29	0.00042885856
23	29	0.00045462692
24	29	0.00065549323
25	29	0.00039148785
26	29	0.00045178898
27	29	0.0008670546
28	29	0.00025352777
29	29	0.00066357694
30	29	5.6212146e-05
31	29	0.00025116213
32	29	0.00035333133
33	29	0.00019837424
34	29	0.00011242429
35	29	0.00061625347
36	29	0.00021204763
37	29	0.0007211369
38	29	8.431822e-05
39	29	0.00074403203
40	29	0.00042159107
41	29	0.0006050911
42	29	6.6694134e-05

1	30	3.1540996e-05
2	30	0.00041829993
3	30	0.00039250308
4	30	0.00044009218
5	30	0.000488213
6	30	0.00026840475
7	30	0.00056558696
8	30	0.0003369303
9	30	0.00047561293
10	30	0.0001610867
11	30	0.00032362706
12	30	0.0004028203
13	30	0.00023267789
14	30	0.0004283904
15	30	0.00019789716
16	30	0.00058511185
17	30	0.00046152488
18	30	0.00010140819
19	30	0.0005361558
20	30	0.00041176818
21	30	0.00041129885
22	30	0.0004315617
23	30	0.0004512428
24	30	0.00066558603
25	30	0.0003978494
26	30	0.0004574827
27	30	0.00087749225
28	30	0.00025377667
29	30	0.00067404093
30	30	5.735226e-05
31	30	0.00025633883
32	30	0.00035896903
33	30	0.0001997953
34	30	0.000114704526
35	30	0.0006232572
36	30	0.00021379067
37	30	0.00073315034
38	30	8.602839e-05
39	30	0.00075830624
40	30	0.00043014195
41	30	0.0006170161
42	30	6.460768e-05

1	31	3.172635e-05
2	31	0.0004122408
3	31	0.00039328518
4	31	0.0004340856
5	31	0.0004867051
6	31	0.00026793528
7	31	0.0005578754
8	31	0.0003353507
9	31	0.00047328914
10	31	0.00015267258
11	31	0.00032178403
12	31	0.00039672942
13	31	0.00023964819
14	31	0.00043921254
15	31	0.0001877032
16	31	0.00058652303
17	31	0.00045296818
18	31	0.00010187406
19	31	0.0005356116
20	31	0.00041579874
21	31	0.00042822413
22	31	0.00043804705
23	31	0.00045094892
24	31	0.00066318025
25	31	0.0004023583
26	31	0.0004518479
27	31	0.0008847048
28	31	0.00025287512
29	31	0.00067039736
30	31	5.7268433e-05
31	31	0.0002557635
32	31	0.00036122417
33	31	0.00020332207
34	31	0.000114536866
35	31	0.0006254762
36	31	0.00021810521
37	31	0.00073279964
38	31	8.5902655e-05
39	31	0.00075893453
40	31	0.00042951325
41	31	0.00061578886
42	31	6.920431e-05

1	32	3.0713873e-05
2	32	0.00039336272
3	32	0.0003798853
4	32	0.00042760678
5	32	0.00048288534
6	32	0.0002593017
7	32	0.00055981835
8	32	0.00031487277
9	32	0.00047924035
10	32	0.00014949957
11	32	0.00032717685
12	32	0.00037205056
13	32	0.0002268871
14	32	0.00043079542
15	32	0.00018609449
16	32	0.00058681855
17	32	0.00044923756
18	32	0.000102631704
19	32	0.000530133
20	32	0.00041321278
21	32	0.0004192103
22	32	0.00043921956
23	32	0.00044736435
24	32	0.0006732707
25	32	0.0004057045
26	32	0.00046307087
27	32	0.0008882481
28	32	0.00025635207
29	32	0.0006854767
30	32	5.866377e-05
31	32	0.00026104882
32	32	0.00036756098
33	32	0.00020543378
34	32	0.00011732754
35	32	0.0006357636
36	32	0.00021906922
37	32	0.00074827566
38	32	8.799564e-05
39	32	0.000776394
40	32	0.00043997823
41	32	0.00063099945
42	32	6.478998e-05

1	33	3.0744308e-05
2	33	0.00040633784
3	33	0.00039218395
4	33	0.00043532337
5	33	0.00049064367
6	33	0.00026522088
7	33	0.0005623213
8	33	0.0003230537
9	33	0.00048086394
10	33	0.00015764263
11	33	0.0003280352
12	33	0.00038443826
13	33	0.0002318431
14	33	0.00043510602
15	33	0.0001883292
16	33	0.00058494107
17	33	0.00046051713
18	33	0.00010007103
19	33	0.0005434983
20	33	0.000412643
21	33	0.00041225596
22	33	0.00043753223
23	33	0.0004602566
24	33	0.000670917
25	33	0.0003997758
26	33	0.00045674838
27	33	0.000877828
28	33	0.00025723368
29	33	0.0006749569
30	33	5.7451325e-05
31	33	0.00025766715
32	33	0.0003587968
33	33	0.00020106958
34	33	0.00011490265
35	33	0.0006311961
36	33	0.00021426458
37	33	0.00073227735
38	33	8.617698e-05
39	33	0.00076155656
40	33	0.00043088492
41	33	0.0006178441
42	33	6.8091955e-05

1	34	3.159107e-05
2	34	0.00037978293
3	34	0.00036873703
4	34	0.000424292
5	34	0.00047586113
6	34	0.00025159496
7	34	0.00055667834
8	34	0.0003078845
9	34	0.00048341003
10	34	0.00014888299
11	34	0.0003304176
12	34	0.0003560955
13	34	0.0002100577
14	34	0.0004233697
15	34	0.0001843508
16	34	0.00058663875
17	34	0.0004443677
18	34	0.000102441496
19	34	0.00052653556
20	34	0.00041147255
21	34	0.0004179877
22	34	0.00043881696
23	34	0.00044837277
24	34	0.00068038295
25	34	0.00041034434
26	34	0.00047156747
27	34	0.0008942725
28	34	0.00025807437
29	34	0.0006951854
30	34	5.959505e-05
31	34	0.000265062
32	34	0.00037175318
33	34	0.00020642474
34	34	0.0001191901
35	34	0.0006434917
36	34	0.00022096853
37	34	0.00075890357
38	34	8.939257e-05
39	34	0.00078802375
40	34	0.0004469629
41	34	0.0006404105
42	34	6.379725e-05

1	35	3.107726e-05
2	35	0.0003850091
3	35	0.00037480527
4	35	0.00042782255
5	35	0.00048121036
6	35	0.00025392417
7	35	0.0005639364
8	35	0.00031327535
9	35	0.00048194622
10	35	0.00014897427
11	35	0.00032876918
12	35	0.00035903364
13	35	0.00021456956
14	35	0.00042866322
15	35	0.00018464513
16	35	0.0005892479
17	35	0.0004519656
18	35	0.00010163681
19	35	0.0005359197
20	35	0.00041328926
21	35	0.00041733516
22	35	0.00044002256
23	35	0.000450615
24	35	0.0006783892
25	35	0.0004060291
26	35	0.0004656015
27	35	0.0008915636
28	35	0.0002607667
29	35	0.0006873402
30	35	5.877118e-05
31	35	0.00026206239
32	35	0.00036703088
33	35	0.00020499511
34	35	0.00011754236
35	35	0.00063821935
36	35	0.00021882248
37	35	0.0007502135
38	35	8.815676e-05
39	35	0.0007778117
40	35	0.00044078383
41	35	0.0006322397
42	35	6.940922e-05

1	36	3.1745716e-05
2	36	0.00038679008
3	36	0.00037482003
4	36	0.000427987
5	36	0.000475
6	36	0.00025512182
7	36	0.0005500468
8	36	0.00031292345
9	36	0.00047998203
10	36	0.00015603827
11	36	0.00032604864
12	36	0.00036087487
13	36	0.0002111232
14	36	0.00042997827
15	36	0.0001839587
16	36	0.00058789947
17	36	0.00045441184
18	36	0.00010151808
19	36	0.00054002303
20	36	0.00041488375
21	36	0.00041506643
22	36	0.00044312383
23	36	0.00045369775
24	36	0.0006802481
25	36	0.00040686017
26	36	0.00046384695
27	36	0.0008943808
28	36	0.0002629849
29	36	0.0006864067
30	36	5.8770966e-05
31	36	0.00026045844
32	36	0.0003667467
33	36	0.00020536676
34	36	0.00011754193
35	36	0.0006382484
36	36	0.00021819351
37	36	0.0007496645
38	36	8.815645e-05
39	36	0.000778631
40	36	0.00044078223
41	36	0.00063161046
42	36	7.14804e-05

1	37	3.0844167e-05
2	37	0.0003871618
3	37	0.00036802067
4	37	0.00043429958
5	37	0.00048299108
6	37	0.00025580364
7	37	0.0005463643
8	37	0.00031188168
9	37	0.00048117983
10	37	0.00014853892
11	37	0.0003302748
12	37	0.0003613225
13	37	0.00021865813
14	37	0.00042870097
15	37	0.00018289957
16	37	0.00059021334
17	37	0.00044353903
18	37	0.000105060644
19	37	0.000531477
20	37	0.00040882596
21	37	0.0004304349
22	37	0.00043839833
23	37	0.00044408112
24	37	0.00067644357
25	37	0.00040895562
26	37	0.00046510898
27	37	0.00089697505
28	37	0.00025722562
29	37	0.0006895938
30	37	5.888881e-05
31	37	0.00026180487
32	37	0.00036998966
33	37	0.00021156433
34	37	0.00011777762
35	37	0.0006345493
36	37	0.0002213195
37	37	0.0007514764
38	37	8.833322e-05
39	37	0.00078327884
40	37	0.00044166608
41	37	0.0006330089
42	37	6.451058e-05

1	38	3.1342257e-05
2	38	0.00037697973
3	38	0.0003585865
4	38	0.00042527847
5	38	0.00047780407
6	38	0.0002523884
7	38	0.00054449757
8	38	0.0003028062
9	38	0.00048098442
10	38	0.00013939495
11	38	0.00032906243
12	38	0.0003484475
13	38	0.00021347395
14	38	0.00042599658
15	38	0.00018177392
16	38	0.0005873312
17	38	0.00042927993
18	38	0.00010525779
19	38	0.00051622203
20	38	0.00040715904
21	38	0.00043070616
22	38	0.00043835567
23	38	0.00044005053
24	38	0.00067887426
25	38	0.0004149047
26	38	0.00047319528
27	38	0.0009049612
28	38	0.0002549408
29	38	0.00070026156
30	38	6.024873e-05
31	38	0.00026651783
32	38	0.00037752456
33	38	0.00021362308
34	38	0.00012049746
35	38	0.00064409646
36	38	0.00022508767
37	38	0.0007671245
38	38	9.037309e-05
39	38	0.000799065
40	38	0.00045186546
41	38	0.00064728473
42	38	5.9817034e-05

1	39	3.1108546e-05
2	39	0.00037965804
3	39	0.0003598532
4	39	0.00043682978
5	39	0.00048815328
6	39	0.00026124623
7	39	0.00055050664
8	39	0.00030547057
9	39	0.0004842569
10	39	0.0001417203
11	39	0.00033107967
12	39	0.00035214712
13	39	0.00022460462
14	39	0.00043038413
15	39	0.00018264847
16	39	0.0005900093
17	39	0.00043356812
18	39	0.00010507089
19	39	0.0005185097
20	39	0.00040874185
21	39	0.0004284329
22	39	0.0004378919
23	39	0.00043975093
24	39	0.00067672937
25	39	0.0004119101
26	39	0.0004694634
27	39	0.0008955481
28	39	0.00025450205
29	39	0.0006941741
30	39	5.9473183e-05
31	39	0.00026466046
32	39	0.0003734484
33	39	0.00020958683
34	39	0.000118946344
35	39	0.000638511
36	39	0.0002228925
37	39	0.0007584876
38	39	8.920977e-05
39	39	0.00078744796
40	39	0.0004460488
41	39	0.00063933426
42	39	6.142512e-05

1	40	3.1313015e-05
2	40	0.0003772879
3	40	0.00035973973
4	40	0.00042888566
5	40	0.00048058675
6	40	0.00025284558
7	40	0.0005470892
8	40	0.00030507025
9	40	0.00048337216
10	40	0.00013943079
11	40	0.00033066492
12	40	0.00034968715
13	40	0.00021425837
14	40	0.0004293355
15	40	0.0001823476
16	40	0.0005889691
17	40	0.00042927332
18	40	0.00010364835
19	40	0.00051613804
20	40	0.00040895786
21	40	0.00042164553
22	40	0.00043861356
23	40	0.00044045394
24	40	0.000680798
25	40	0.00041412975
26	40	0.0004739313
27	40	0.00090167124
28	40	0.0002547663
29	40	0.0006998394
30	40	6.0170576e-05
31	40	0.0002674297
32	40	0.0003757311
33	40	0.00020870451
34	40	0.00012034115
35	40	0.00064365176
36	40	0.0002233072
37	40	0.0007661685
38	40	9.025586e-05
39	40	0.00079571555
40	40	0.00045127928
41	40	0.0006465253
42	40	5.9411752e-05

1	41	3.135936e-05
2	41	0.00037588333
3	41	0.00035850998
4	41	0.00042709647
5	41	0.00047522195
6	41	0.00025039737
7	41	0.0005448078
8	41	0.0003051706
9	41	0.0004814816
10	41	0.00013966161
11	41	0.00032877256
12	41	0.00034812783
13	41	0.00021247382
14	41	0.00042909128
15	41	0.00018128981
16	41	0.00059075124
17	41	0.00043053718
18	41	0.00010344249
19	41	0.00051704154
20	41	0.0004102031
21	41	0.00042179858
22	41	0.00043963932
23	41	0.00044070947
24	41	0.0006810426
25	41	0.00041425443
26	41	0.0004741937
27	41	0.0009031047
28	41	0.00025526423
29	41	0.00070077187
30	41	6.0325066e-05
31	41	0.0002678895
32	41	0.0003761709
33	41	0.00020938496
34	41	0.00012065013
35	41	0.0006455702
36	41	0.00022371982
37	41	0.0007676181
38	41	9.048759e-05
39	41	0.0007982122
40	41	0.000452438
41	41	0.000649589
42	41	5.92872e-05

1	42	3.100729e-05
2	42	0.0003845171
3	42	0.00036581303
4	42	0.0004315689
5	42	0.00048326704
6	42	0.00025152703
7	42	0.00056204747
8	42	0.00031881197
9	42	0.00048351916
10	42	0.00014353692
11	42	0.00033175014
12	42	0.0003598581
13	42	0.00021256131
14	42	0.00043615053
15	42	0.00018423733
16	42	0.0005953161
17	42	0.00043611263
18	42	0.00010227917
19	42	0.00051790895
20	42	0.0004147357
21	42	0.000416207
22	42	0.00043965544
23	42	0.00044208136
24	42	0.00067586626
25	42	0.00040897127
26	42	0.00046987316
27	42	0.0008941182
28	42	0.00025411596
29	42	0.0006932454
30	42	5.9317346e-05
31	42	0.00026793318
32	42	0.0003697116
33	42	0.00020573473
34	42	0.00011863469
35	42	0.0006384521
36	42	0.00021979412
37	42	0.00075585506
38	42	8.897601e-05
39	42	0.00078491267
40	42	0.0004448801
41	42	0.0006387775
42	42	5.9803242e-05



==> attn_avg_con_new.dat <==
1	1	0.0030952606
2	1	0.0007183297
3	1	0.00072093256
4	1	0.00068565144
5	1	0.00068077794
6	1	0.0006284649
7	1	0.0007312622
8	1	0.0006481858
9	1	0.0007473089
10	1	0.0007613523
11	1	0.00074231805
12	1	0.00075970514
13	1	0.00071787107
14	1	0.0007053017
15	1	0.000698236
16	1	0.00072974345
17	1	0.0008172524
18	1	0.00091877085
19	1	0.00083689543
20	1	0.0008553947
21	1	0.0008401601
22	1	0.0008829965
23	1	0.0009862826
24	1	0.0009585185
25	1	0.0009467871
26	1	0.0009661827
27	1	0.0009564974
28	1	0.0010471914
29	1	0.0009869575
30	1	0.0010682368
31	1	0.00093093305
32	1	0.0010495004
33	1	0.0009959551
34	1	0.0010682368
35	1	0.0010441546
36	1	0.0009896212
37	1	0.0010607485
38	1	0.0010682368
39	1	0.0010559626
40	1	0.0010682368
41	1	0.00106664
42	1	0.0011096768

1	2	0.002825932
2	2	0.0008436239
3	2	0.00084741914
4	2	0.00076617737
5	2	0.00070985145
6	2	0.0007604318
7	2	0.00076897105
8	2	0.0007262269
9	2	0.0007564759
10	2	0.00095766195
11	2	0.00075429183
12	2	0.0008870841
13	2	0.00082056393
14	2	0.0007235819
15	2	0.00076431344
16	2	0.00074087013
17	2	0.00089597
18	2	0.0008644646
19	2	0.0008975773
20	2	0.0008670519
21	2	0.00080035016
22	2	0.0008742807
23	2	0.0010252811
24	2	0.00093233015
25	2	0.0008894946
26	2	0.0009329309
27	2	0.0009095359
28	2	0.0010396807
29	2	0.00094146765
30	2	0.000994762
31	2	0.0008854157
32	2	0.0009763467
33	2	0.0009220481
34	2	0.000994762
35	2	0.0010019557
36	2	0.0009208085
37	2	0.0009954472
38	2	0.000994762
39	2	0.0009821899
40	2	0.000994762
41	2	0.0009974992
42	2	0.0013066432

1	3	0.0027813467
2	3	0.00076261745
3	3	0.00078466954
4	3	0.0007528165
5	3	0.0006742375
6	3	0.00068486703
7	3	0.00072558125
8	3	0.0007157292
9	3	0.0007245099
10	3	0.0008174566
11	3	0.00072801794
12	3	0.0009023416
13	3	0.0007898974
14	3	0.00069767435
15	3	0.0007193878
16	3	0.00073118124
17	3	0.00084040454
18	3	0.0009171988
19	3	0.00083242985
20	3	0.00087420613
21	3	0.00084382703
22	3	0.0008700319
23	3	0.000986456
24	3	0.0009351305
25	3	0.0009244204
26	3	0.00095014716
27	3	0.0009427895
28	3	0.0010385539
29	3	0.00096809777
30	3	0.0010423939
31	3	0.0009152023
32	3	0.0010257035
33	3	0.0009737654
34	3	0.0010423939
35	3	0.0010203484
36	3	0.00097003055
37	3	0.0010389574
38	3	0.001042394
39	3	0.001029596
40	3	0.001042394
41	3	0.0010428422
42	3	0.0011310922

1	4	0.0026211196
2	4	0.00079427415
3	4	0.0007703792
4	4	0.0007419422
5	4	0.00069861714
6	4	0.00071388844
7	4	0.0007439357
8	4	0.00072577933
9	4	0.00075073366
10	4	0.00080501015
11	4	0.00075372186
12	4	0.0008510842
13	4	0.0008195092
14	4	0.0007200387
15	4	0.0007548125
16	4	0.0007351063
17	4	0.0008422021
18	4	0.0009001697
19	4	0.00084049284
20	4	0.00085226446
21	4	0.000833433
22	4	0.000864646
23	4	0.0009755701
24	4	0.0009382677
25	4	0.0009224404
26	4	0.0009523591
27	4	0.00094328035
28	4	0.0010305855
29	4	0.00096643716
30	4	0.0010341135
31	4	0.0009171079
32	4	0.0010166272
33	4	0.0009641864
34	4	0.0010341135
35	4	0.0010119606
36	4	0.0009593782
37	4	0.0010308769
38	4	0.0010341136
39	4	0.0010213773
40	4	0.0010341136
41	4	0.0010329207
42	4	0.0010770032

1	5	0.0025709746
2	5	0.0007686568
3	5	0.0007563305
4	5	0.00071608747
5	5	0.0007043887
6	5	0.0006967472
7	5	0.00078102027
8	5	0.0006962477
9	5	0.0007655484
10	5	0.00075020635
11	5	0.00077504467
12	5	0.0008123418
13	5	0.0007670173
14	5	0.0007266261
15	5	0.00073997176
16	5	0.00074443925
17	5	0.0008262719
18	5	0.0009104992
19	5	0.0008286901
20	5	0.00085137336
21	5	0.0008460478
22	5	0.0008762171
23	5	0.00096823624
24	5	0.0009443405
25	5	0.00092713407
26	5	0.00096472836
27	5	0.0009416899
28	5	0.0010203556
29	5	0.0009707066
30	5	0.0010402151
31	5	0.0009289995
32	5	0.0010218512
33	5	0.0009723972
34	5	0.0010402151
35	5	0.0010170719
36	5	0.0009682052
37	5	0.0010359797
38	5	0.001040215
39	5	0.0010289686
40	5	0.001040215
41	5	0.0010401946
42	5	0.001006303

1	6	0.002481683
2	6	0.0007870122
3	6	0.00077990745
4	6	0.00072818634
5	6	0.00068765937
6	6	0.0007051177
7	6	0.0007728079
8	6	0.0007392761
9	6	0.0007434659
10	6	0.0007863938
11	6	0.0007450996
12	6	0.0009018158
13	6	0.00080902263
14	6	0.00072993827
15	6	0.0007549289
16	6	0.0007383716
17	6	0.0008512751
18	6	0.0008915021
19	6	0.00085210527
20	6	0.0008685585
21	6	0.00083969434
22	6	0.0008758139
23	6	0.0009828802
24	6	0.00093553634
25	6	0.00091438217
26	6	0.000941473
27	6	0.0009380853
28	6	0.0010239969
29	6	0.0009593494
30	6	0.0010255654
31	6	0.0009136013
32	6	0.0010096196
33	6	0.00096334674
34	6	0.0010255653
35	6	0.0010103701
36	6	0.00095802563
37	6	0.0010235788
38	6	0.0010255654
39	6	0.0010155207
40	6	0.0010255653
41	6	0.0010271658
42	6	0.0011156613

1	7	0.0024907389
2	7	0.00072608993
3	7	0.0007445259
4	7	0.00071283884
5	7	0.00068888156
6	7	0.00066445564
7	7	0.00074870366
8	7	0.00068576116
9	7	0.00074460095
10	7	0.0007941783
11	7	0.0007557002
12	7	0.0008243801
13	7	0.0007541555
14	7	0.0007248425
15	7	0.00072411716
16	7	0.00074456405
17	7	0.00083964155
18	7	0.00092049624
19	7	0.0008505031
20	7	0.0008808251
21	7	0.0008590961
22	7	0.00088682957
23	7	0.0009773902
24	7	0.0009495296
25	7	0.0009351093
26	7	0.0009563674
27	7	0.00094684545
28	7	0.0010319653
29	7	0.0009709504
30	7	0.0010426138
31	7	0.0009267097
32	7	0.0010276687
33	7	0.0009837165
34	7	0.0010426138
35	7	0.0010261021
36	7	0.0009788617
37	7	0.0010343969
38	7	0.0010426138
39	7	0.001031661
40	7	0.0010426136
41	7	0.0010411559
42	7	0.0011008489

1	8	0.0026952387
2	8	0.00076200865
3	8	0.0007856755
4	8	0.000721265
5	8	0.00070394133
6	8	0.0007073164
7	8	0.0007807652
8	8	0.0007195262
9	8	0.0007506964
10	8	0.0008177382
11	8	0.00075871486
12	8	0.0008612867
13	8	0.0007720556
14	8	0.00074394495
15	8	0.0007411027
16	8	0.0007470219
17	8	0.000877586
18	8	0.0009025849
19	8	0.000872325
20	8	0.000883873
21	8	0.0008628816
22	8	0.00089272665
23	8	0.0009908981
24	8	0.0009333085
25	8	0.0009111621
26	8	0.0009425428
27	8	0.00093336473
28	8	0.0010373116
29	8	0.0009548583
30	8	0.0010128599
31	8	0.0009094372
32	8	0.0009986483
33	8	0.00096026174
34	8	0.0010128599
35	8	0.0010053471
36	8	0.0009533147
37	8	0.0010118685
38	8	0.0010128599
39	8	0.0010036794
40	8	0.0010128599
41	8	0.001014482
42	8	0.0011114395

1	9	0.002312457
2	9	0.00079882564
3	9	0.000833455
4	9	0.0007410425
5	9	0.00074445567
6	9	0.0007178033
7	9	0.0007860862
8	9	0.00072460156
9	9	0.00076335866
10	9	0.0009212822
11	9	0.0007622055
12	9	0.00088057213
13	9	0.00078673486
14	9	0.00075719954
15	9	0.0007808679
16	9	0.0007593267
17	9	0.00091522717
18	9	0.00088066823
19	9	0.00090309134
20	9	0.00089533644
21	9	0.0008354446
22	9	0.0008922027
23	9	0.0010032108
24	9	0.00093663443
25	9	0.0008976627
26	9	0.00091756094
27	9	0.00091592525
28	9	0.0010496903
29	9	0.00093538413
30	9	0.0009854037
31	9	0.000897522
32	9	0.000972092
33	9	0.00092978444
34	9	0.0009854037
35	9	0.0009953282
36	9	0.00092900073
37	9	0.0009806913
38	9	0.0009854037
39	9	0.00097592676
40	9	0.0009854037
41	9	0.0009868959
42	9	0.0013312277

1	10	0.0023491492
2	10	0.0008540511
3	10	0.0008440141
4	10	0.0007377419
5	10	0.0007409522
6	10	0.000753704
7	10	0.00082133396
8	10	0.000729031
9	10	0.0007781054
10	10	0.0008997402
11	10	0.0007676862
12	10	0.00087976747
13	10	0.0008096356
14	10	0.0007575586
15	10	0.0008031706
16	10	0.0007637906
17	10	0.0008953586
18	10	0.0008790574
19	10	0.0008816255
20	10	0.0008683735
21	10	0.0008259498
22	10	0.00088215433
23	10	0.0009839637
24	10	0.00093027804
25	10	0.00089670945
26	10	0.00092929613
27	10	0.0009137001
28	10	0.001012299
29	10	0.00093487045
30	10	0.000983783
31	10	0.00089575275
32	10	0.000968107
33	10	0.00092584465
34	10	0.000983783
35	10	0.0009866783
36	10	0.0009213885
37	10	0.0009874585
38	10	0.0009837832
39	10	0.00097345293
40	10	0.0009837832
41	10	0.0009874825
42	10	0.00122656

1	11	0.001901865
2	11	0.0008808598
3	11	0.0009498356
4	11	0.0008060427
5	11	0.0007829278
6	11	0.00080734014
7	11	0.00085107033
8	11	0.0008178132
9	11	0.00078974717
10	11	0.0011102253
11	11	0.0007720116
12	11	0.0009591378
13	11	0.0008864665
14	11	0.0008079104
15	11	0.000819546
16	11	0.0007828063
17	11	0.0010247714
18	11	0.00083664124
19	11	0.0009671495
20	11	0.00091414474
21	11	0.00080644886
22	11	0.0009074954
23	11	0.0010299957
24	11	0.00090819073
25	11	0.0008529282
26	11	0.0008774664
27	11	0.00087092514
28	11	0.0010534637
29	11	0.0008825837
30	11	0.00090779434
31	11	0.0008390336
32	11	0.0008963987
33	11	0.0008712734
34	11	0.0009077942
35	11	0.00094812986
36	11	0.0008632419
37	11	0.00090900855
38	11	0.0009077942
39	11	0.0009011957
40	11	0.0009077942
41	11	0.0009126624
42	11	0.0015199076

1	12	0.0019457868
2	12	0.00089553057
3	12	0.00089514494
4	12	0.0007889047
5	12	0.0007798598
6	12	0.00082100125
7	12	0.0008338772
8	12	0.0007840896
9	12	0.0007793034
10	12	0.0010196094
11	12	0.00075511914
12	12	0.0009708444
13	12	0.0008613535
14	12	0.0007782268
15	12	0.0007965015
16	12	0.00076689385
17	12	0.000944544
18	12	0.0008551157
19	12	0.0009190499
20	12	0.0008859284
21	12	0.0008172406
22	12	0.0008881666
23	12	0.0010069679
24	12	0.00091183756
25	12	0.00087297417
26	12	0.0008892189
27	12	0.0008885479
28	12	0.0010257871
29	12	0.00090911065
30	12	0.00094292965
31	12	0.00086207857
32	12	0.0009313802
33	12	0.00090103253
34	12	0.0009429296
35	12	0.0009637347
36	12	0.00089174724
37	12	0.000948202
38	12	0.0009429297
39	12	0.00093515584
40	12	0.0009429297
41	12	0.0009473509
42	12	0.0013495055

1	13	0.0018067863
2	13	0.0009093962
3	13	0.000973576
4	13	0.00081401964
5	13	0.000761543
6	13	0.0008283801
7	13	0.00085460703
8	13	0.0008354059
9	13	0.0007740166
10	13	0.001162605
11	13	0.0007721246
12	13	0.0009765416
13	13	0.0008638241
14	13	0.00079738325
15	13	0.0008338349
16	13	0.0007856985
17	13	0.0010017607
18	13	0.00083268207
19	13	0.0009564441
20	13	0.000914745
21	13	0.0008019321
22	13	0.0009043303
23	13	0.0010521543
24	13	0.00090839376
25	13	0.00085313816
26	13	0.00087696
27	13	0.00086872606
28	13	0.0010486573
29	13	0.0008779464
30	13	0.0009031832
31	13	0.0008394424
32	13	0.0008934891
33	13	0.00086878473
34	13	0.0009031832
35	13	0.0009492737
36	13	0.0008602221
37	13	0.0009100074
38	13	0.00090318325
39	13	0.0008971838
40	13	0.0009031832
41	13	0.00090686284
42	13	0.0015504835

1	14	0.0018110877
2	14	0.0009561753
3	14	0.0009562592
4	14	0.00081906136
5	14	0.00078862713
6	14	0.00087134057
7	14	0.0008831027
8	14	0.0008442599
9	14	0.00079851097
10	14	0.0010377282
11	14	0.0007804516
12	14	0.0009932389
13	14	0.00093400216
14	14	0.0007984249
15	14	0.00086664566
16	14	0.0007829856
17	14	0.00096875854
18	14	0.00082977174
19	14	0.0009149673
20	14	0.0008846305
21	14	0.00079644285
22	14	0.0008783475
23	14	0.0009997489
24	14	0.0008955091
25	14	0.00085448934
26	14	0.000891076
27	14	0.00088002824
28	14	0.0009870515
29	14	0.00088705367
30	14	0.0009114204
31	14	0.00085278676
32	14	0.0008999085
33	14	0.000866742
34	14	0.0009114204
35	14	0.00093583844
36	14	0.0008613035
37	14	0.0009166222
38	14	0.0009114203
39	14	0.000903652
40	14	0.0009114203
41	14	0.00091532135
42	14	0.0013193839

1	15	0.0016641899
2	15	0.0009896723
3	15	0.001029155
4	15	0.0008418906
5	15	0.0007879503
6	15	0.0009065334
7	15	0.00085028796
8	15	0.00089506083
9	15	0.0007746684
10	15	0.0011706081
11	15	0.00076336175
12	15	0.001061771
13	15	0.0010123886
14	15	0.0008102086
15	15	0.000904348
16	15	0.0007876075
17	15	0.0010354876
18	15	0.0008234681
19	15	0.00097041856
20	15	0.0009146996
21	15	0.0007927012
22	15	0.0008901435
23	15	0.0010332289
24	15	0.0008795042
25	15	0.0008239041
26	15	0.0008668923
27	15	0.00086019014
28	15	0.0010215213
29	15	0.0008558292
30	15	0.00087516557
31	15	0.0008238229
32	15	0.00086790306
33	15	0.00084250857
34	15	0.0008751655
35	15	0.0009190238
36	15	0.00083898654
37	15	0.0008792778
38	15	0.00087516557
39	15	0.0008687058
40	15	0.00087516557
41	15	0.00087814464
42	15	0.0014544188

1	16	0.001775173
2	16	0.00094344513
3	16	0.00096888735
4	16	0.0008188771
5	16	0.0008023505
6	16	0.0008895152
7	16	0.0008415436
8	16	0.0008443761
9	16	0.00079135224
10	16	0.0010506738
11	16	0.00078304496
12	16	0.0010072808
13	16	0.0010226755
14	16	0.0008110411
15	16	0.0008956891
16	16	0.0007822547
17	16	0.0009695601
18	16	0.0008520301
19	16	0.0009287533
20	16	0.0008964354
21	16	0.00081525295
22	16	0.00087620545
23	16	0.0009986612
24	16	0.00088468805
25	16	0.0008493799
26	16	0.00088400254
27	16	0.00087920943
28	16	0.0009804167
29	16	0.000881057
30	16	0.000906619
31	16	0.00084755005
32	16	0.00089868123
33	16	0.0008727608
34	16	0.000906619
35	16	0.00092634244
36	16	0.00086711015
37	16	0.0009069682
38	16	0.00090661895
39	16	0.0008999569
40	16	0.00090661895
41	16	0.00090740365
42	16	0.0013298375

1	17	0.0016059284
2	17	0.0010276027
3	17	0.0010358712
4	17	0.000844559
5	17	0.0008243327
6	17	0.0009472927
7	17	0.0008920757
8	17	0.00092563225
9	17	0.0007905092
10	17	0.0011203174
11	17	0.00076808233
12	17	0.0011107364
13	17	0.0010502608
14	17	0.00084661506
15	17	0.00095325994
16	17	0.00078357226
17	17	0.001017886
18	17	0.00081756327
19	17	0.0009718067
20	17	0.0009230431
21	17	0.0007964186
22	17	0.00087745267
23	17	0.0010189712
24	17	0.000867269
25	17	0.0008108888
26	17	0.00085035287
27	17	0.00085571967
28	17	0.0009959204
29	17	0.0008456959
30	17	0.00085711223
31	17	0.0008140333
32	17	0.0008515354
33	17	0.0008335861
34	17	0.00085711223
35	17	0.00089578424
36	17	0.00082302315
37	17	0.00086477125
38	17	0.0008571122
39	17	0.0008522439
40	17	0.0008571122
41	17	0.0008605583
42	17	0.001423665

1	18	0.0015140794
2	18	0.0010070193
3	18	0.0009668805
4	18	0.0008771472
5	18	0.00085249665
6	18	0.0009340696
7	18	0.0008864401
8	18	0.000950995
9	18	0.0008144682
10	18	0.0010061874
11	18	0.00080749416
12	18	0.001071848
13	18	0.0010310262
14	18	0.00083274464
15	18	0.00092368724
16	18	0.0008140551
17	18	0.0009467081
18	18	0.00083934586
19	18	0.0009186411
20	18	0.0008689133
21	18	0.0008188328
22	18	0.00085193577
23	18	0.0009530414
24	18	0.0008708054
25	18	0.00083899347
26	18	0.0008728749
27	18	0.0008729987
28	18	0.00093461375
29	18	0.00087101484
30	18	0.0008823808
31	18	0.0008462726
32	18	0.000876188
33	18	0.00085731817
34	18	0.0008823808
35	18	0.0008962057
36	18	0.0008502691
37	18	0.00088727276
38	18	0.0008823807
39	18	0.000877812
40	18	0.00088238076
41	18	0.0008853911
42	18	0.0010797105

1	19	0.0014530828
2	19	0.0010600144
3	19	0.0010528137
4	19	0.0008689167
5	19	0.00088220363
6	19	0.0010187641
7	19	0.00089147844
8	19	0.0009285723
9	19	0.00080552016
10	19	0.0011594039
11	19	0.00079108286
12	19	0.0011158526
13	19	0.0011706537
14	19	0.0008557465
15	19	0.0009598824
16	19	0.0008016997
17	19	0.001022
18	19	0.0008267778
19	19	0.00097072613
20	19	0.00087832415
21	19	0.00082772423
22	19	0.00085702917
23	19	0.0009848997
24	19	0.000847484
25	19	0.0008108712
26	19	0.0008349552
27	19	0.00085404544
28	19	0.00094330154
29	19	0.0008390229
30	19	0.0008409265
31	19	0.0008070351
32	19	0.00083999446
33	19	0.00082849135
34	19	0.0008409265
35	19	0.00087069155
36	19	0.00082553347
37	19	0.000853997
38	19	0.0008409264
39	19	0.00083760644
40	19	0.00084092654
41	19	0.0008446895
42	19	0.0012616498

1	20	0.0012824865
2	20	0.0010022119
3	20	0.0009901777
4	20	0.0009353662
5	20	0.00094844383
6	20	0.0009930759
7	20	0.0009258987
8	20	0.00093536236
9	20	0.00083897886
10	20	0.0011207331
11	20	0.00083051133
12	20	0.0010492377
13	20	0.0010694636
14	20	0.0008970679
15	20	0.0009341237
16	20	0.00083930575
17	20	0.0010181132
18	20	0.00081603724
19	20	0.0009532016
20	20	0.0008865585
21	20	0.0008256673
22	20	0.00086970435
23	20	0.0009608864
24	20	0.00086050975
25	20	0.0008160315
26	20	0.0008443432
27	20	0.0008432039
28	20	0.00094107323
29	20	0.00084293564
30	20	0.0008328181
31	20	0.00081631297
32	20	0.0008314811
33	20	0.00082162156
34	20	0.0008328181
35	20	0.0008698406
36	20	0.0008214242
37	20	0.00084608485
38	20	0.0008328181
39	20	0.00083086785
40	20	0.0008328181
41	20	0.00083582225
42	20	0.0011538352

1	21	0.0012190513
2	21	0.0010063269
3	21	0.00100764
4	21	0.000917543
5	21	0.00089641096
6	21	0.0009938428
7	21	0.0009234618
8	21	0.00093884865
9	21	0.0008252482
10	21	0.0010940679
11	21	0.0008113571
12	21	0.0010710272
13	21	0.0010625828
14	21	0.00087538274
15	21	0.00092416786
16	21	0.0008254637
17	21	0.0009953042
18	21	0.00082242826
19	21	0.00095069973
20	21	0.0008794894
21	21	0.0008240644
22	21	0.0008655849
23	21	0.00095875445
24	21	0.0008620164
25	21	0.0008285353
26	21	0.0008445457
27	21	0.00085309613
28	21	0.00093853753
29	21	0.0008486174
30	21	0.0008496253
31	21	0.000829263
32	21	0.0008462168
33	21	0.0008371152
34	21	0.0008496253
35	21	0.00087392516
36	21	0.00083311397
37	21	0.00085267215
38	21	0.00084962527
39	21	0.0008472574
40	21	0.0008496253
41	21	0.0008522385
42	21	0.0011467836

1	22	0.0011471147
2	22	0.00093706197
3	22	0.0009550479
4	22	0.0008944355
5	22	0.00091332145
6	22	0.0009327683
7	22	0.00087590277
8	22	0.00092243083
9	22	0.0008269449
10	22	0.0009944963
11	22	0.00083084416
12	22	0.0010177125
13	22	0.0010227456
14	22	0.0008852064
15	22	0.00087663135
16	22	0.0008522321
17	22	0.00095579587
18	22	0.00084906374
19	22	0.00093949493
20	22	0.00088846724
21	22	0.00085387763
22	22	0.0008853355
23	22	0.0009520089
24	22	0.00087233935
25	22	0.0008461259
26	22	0.0008542887
27	22	0.0008677292
28	22	0.0009382084
29	22	0.0008645775
30	22	0.0008673493
31	22	0.00084793667
32	22	0.00086574774
33	22	0.0008609211
34	22	0.0008673493
35	22	0.0008912679
36	22	0.0008567433
37	22	0.0008686009
38	22	0.0008673494
39	22	0.0008657608
40	22	0.0008673493
41	22	0.0008686364
42	22	0.0011052894

1	23	0.001076999
2	23	0.0009385969
3	23	0.000942254
4	23	0.00087954476
5	23	0.00088455615
6	23	0.0009347563
7	23	0.0009000886
8	23	0.0008729971
9	23	0.00084801315
10	23	0.0010745889
11	23	0.0008526085
12	23	0.00096411456
13	23	0.000961498
14	23	0.0008655717
15	23	0.00089662796
16	23	0.0008413086
17	23	0.0009957234
18	23	0.0008486203
19	23	0.0009474294
20	23	0.0009031014
21	23	0.00084834616
22	23	0.0008827484
23	23	0.0009556872
24	23	0.0008839188
25	23	0.0008495426
26	23	0.0008638131
27	23	0.0008621639
28	23	0.00096805405
29	23	0.00086665613
30	23	0.0008656606
31	23	0.00085389917
32	23	0.00086355285
33	23	0.0008563949
34	23	0.0008656606
35	23	0.0008910205
36	23	0.00085362344
37	23	0.00087040226
38	23	0.00086566055
39	23	0.0008635319
40	23	0.00086566055
41	23	0.0008671119
42	23	0.0011709323

1	24	0.0010922542
2	24	0.0009131376
3	24	0.0009224938
4	24	0.0008908126
5	24	0.0008795573
6	24	0.0008916834
7	24	0.0008881292
8	24	0.00089536543
9	24	0.0008537431
10	24	0.0010487775
11	24	0.0008500068
12	24	0.0009526185
13	24	0.00092008244
14	24	0.0008846193
15	24	0.0008581433
16	24	0.00086355745
17	24	0.0009802615
18	24	0.00085199624
19	24	0.00094750983
20	24	0.0008995569
21	24	0.0008524437
22	24	0.0008957206
23	24	0.0009613149
24	24	0.00089281745
25	24	0.00086236926
26	24	0.0008636862
27	24	0.0008662238
28	24	0.0009728876
29	24	0.00086607086
30	24	0.0008672079
31	24	0.0008550863
32	24	0.00086514896
33	24	0.0008628048
34	24	0.0008672079
35	24	0.0008979211
36	24	0.00085799006
37	24	0.00086944026
38	24	0.00086720794
39	24	0.0008667164
40	24	0.0008672078
41	24	0.0008672187
42	24	0.0011413896

1	25	0.0010623457
2	25	0.000927927
3	25	0.000950644
4	25	0.00087041483
5	25	0.0008638377
6	25	0.0008883182
7	25	0.0008697572
8	25	0.000905022
9	25	0.0008541388
10	25	0.0010725878
11	25	0.0008446146
12	25	0.00096810964
13	25	0.0009065599
14	25	0.00089751795
15	25	0.0008678985
16	25	0.0008560841
17	25	0.0009830085
18	25	0.0008543438
19	25	0.0009547078
20	25	0.00090521504
21	25	0.0008486151
22	25	0.00089876796
23	25	0.0009560218
24	25	0.0008891256
25	25	0.00086536503
26	25	0.00086409843
27	25	0.00086734846
28	25	0.00097018946
29	25	0.0008627839
30	25	0.00086739805
31	25	0.00085373066
32	25	0.0008656164
33	25	0.00086071325
34	25	0.00086739805
35	25	0.0008957105
36	25	0.00085694547
37	25	0.00086790806
38	25	0.00086739805
39	25	0.00086594623
40	25	0.000867398
41	25	0.0008682489
42	25	0.0011926523

1	26	0.0010729056
2	26	0.00088076753
3	26	0.0009199528
4	26	0.0008908574
5	26	0.00085496856
6	26	0.0008639687
7	26	0.00086477963
8	26	0.0009123634
9	26	0.00085375394
10	26	0.0009902405
11	26	0.00084577396
12	26	0.0009572349
13	26	0.0008916331
14	26	0.00087338977
15	26	0.0008608076
16	26	0.0008795676
17	26	0.00095817115
18	26	0.000860473
19	26	0.00094907533
20	26	0.0009149274
21	26	0.0008708735
22	26	0.0009153129
23	26	0.00094573316
24	26	0.0008951061
25	26	0.0008658689
26	26	0.0008669382
27	26	0.0008761989
28	26	0.0009581513
29	26	0.00087445957
30	26	0.00087318127
31	26	0.0008544301
32	26	0.0008723696
33	26	0.00087533885
34	26	0.00087318127
35	26	0.0008999706
36	26	0.00087030703
37	26	0.00087344367
38	26	0.0008731813
39	26	0.00087441306
40	26	0.0008731813
41	26	0.0008745381
42	26	0.0011564322

1	27	0.0011098837
2	27	0.0009222338
3	27	0.0009490934
4	27	0.00087452086
5	27	0.00085123436
6	27	0.00089066866
7	27	0.00087498146
8	27	0.00088491774
9	27	0.00084106263
10	27	0.0010478081
11	27	0.0008384157
12	27	0.0009714025
13	27	0.0009107879
14	27	0.0008632036
15	27	0.00088506885
16	27	0.0008589046
17	27	0.00096798514
18	27	0.00085770874
19	27	0.0009336001
20	27	0.0009134984
21	27	0.0008518549
22	27	0.0008941975
23	27	0.00096081
24	27	0.0008865541
25	27	0.0008643099
26	27	0.00086814485
27	27	0.0008709571
28	27	0.0009520712
29	27	0.0008729069
30	27	0.00087584875
31	27	0.0008616318
32	27	0.00087344873
33	27	0.0008654935
34	27	0.00087584875
35	27	0.000899751
36	27	0.0008648238
37	27	0.00087825465
38	27	0.00087584864
39	27	0.0008739999
40	27	0.00087584864
41	27	0.0008773752
42	27	0.0011966338

1	28	0.0009800867
2	28	0.0009301994
3	28	0.00094423955
4	28	0.00090872194
5	28	0.00087254995
6	28	0.0008922158
7	28	0.00089185516
8	28	0.0009360134
9	28	0.00085562153
10	28	0.0009791843
11	28	0.00085201906
12	28	0.0010006265
13	28	0.0009418645
14	28	0.00088065414
15	28	0.0008662404
16	28	0.00087410945
17	28	0.000940405
18	28	0.00086244324
19	28	0.00092199526
20	28	0.0009034991
21	28	0.00086439995
22	28	0.0008856916
23	28	0.0009322096
24	28	0.00088167895
25	28	0.00086238806
26	28	0.00086375105
27	28	0.00086976174
28	28	0.00092652417
29	28	0.0008713297
30	28	0.0008678441
31	28	0.0008582817
32	28	0.0008682512
33	28	0.00086526864
34	28	0.0008678441
35	28	0.000889896
36	28	0.0008622551
37	28	0.0008748328
38	28	0.0008678441
39	28	0.0008668184
40	28	0.00086784404
41	28	0.00086913037
42	28	0.0010917278

1	29	0.0009883048
2	29	0.000974352
3	29	0.0009601068
4	29	0.00089609885
5	29	0.0008904315
6	29	0.0009367795
7	29	0.00090042973
8	29	0.00093810994
9	29	0.00085543
10	29	0.0010154458
11	29	0.00085047033
12	29	0.0010178884
13	29	0.0010052884
14	29	0.0008784457
15	29	0.00092278665
16	29	0.00086324057
17	29	0.0009609045
18	29	0.0008746164
19	29	0.0009222849
20	29	0.0009023957
21	29	0.00087367155
22	29	0.00087201246
23	29	0.000924408
24	29	0.000869241
25	29	0.00085288426
26	29	0.00086122274
27	29	0.0008670546
28	29	0.00090971735
29	29	0.00086123816
30	29	0.0008572352
31	29	0.00085116056
32	29	0.00086212845
33	29	0.0008643449
34	29	0.0008572352
35	29	0.00087422004
36	29	0.00086232706
37	29	0.00086253637
38	29	0.0008572352
39	29	0.00085633877
40	29	0.00085723517
41	29	0.00085838506
42	29	0.0010170855

1	30	0.00096200034
2	30	0.00094504794
3	30	0.0009208726
4	30	0.00089485414
5	30	0.00087591156
6	30	0.0009095939
7	30	0.0008846361
8	30	0.00093421584
9	30	0.00085330557
10	30	0.0009826289
11	30	0.0008583152
12	30	0.0009828815
13	30	0.0009462234
14	30	0.0008710605
15	30	0.0009285944
16	30	0.0008705323
17	30	0.0009384339
18	30	0.0008837
19	30	0.0009084863
20	30	0.0008970664
21	30	0.0008651459
22	30	0.0008775088
23	30	0.00091752707
24	30	0.000882625
25	30	0.0008667433
26	30	0.00087207643
27	30	0.00087749225
28	30	0.00091061037
29	30	0.00087481906
30	30	0.00087462197
31	30	0.0008687038
32	30	0.00087588443
33	30	0.00087053666
34	30	0.000874622
35	30	0.0008841555
36	30	0.00086941535
37	30	0.0008769053
38	30	0.00087462197
39	30	0.00087276753
40	30	0.00087462197
41	30	0.00087530195
42	30	0.0009852671

1	31	0.0009676537
2	31	0.0009313589
3	31	0.00092270755
4	31	0.0008826408
5	31	0.0008732062
6	31	0.0009080029
7	31	0.00087257434
8	31	0.000929836
9	31	0.0008491364
10	31	0.0009313027
11	31	0.0008534272
12	31	0.00096801977
13	31	0.0009745693
14	31	0.00089306553
15	31	0.00088076125
16	31	0.00087263185
17	31	0.00092103524
18	31	0.00088775967
19	31	0.00090756407
20	31	0.00090584724
21	31	0.00090074725
22	31	0.00089069566
23	31	0.00091692945
24	31	0.0008794347
25	31	0.0008765663
26	31	0.0008613351
27	31	0.0008847048
28	31	0.0009073755
29	31	0.0008700902
30	31	0.0008733436
31	31	0.0008667541
32	31	0.000881387
33	31	0.00088590325
34	31	0.0008733436
35	31	0.00088730344
36	31	0.00088696124
37	31	0.00087648584
38	31	0.0008733436
39	31	0.0008734907
40	31	0.0008733436
41	31	0.00087356096
42	31	0.0010553657

1	32	0.0009367731
2	32	0.00088870834
3	32	0.00089126936
4	32	0.0008694671
5	32	0.0008663531
6	32	0.0008787447
7	32	0.0008756133
8	32	0.0008730563
9	32	0.00085981353
10	32	0.00091194734
11	32	0.00086772995
12	32	0.00090780336
13	32	0.00092267425
14	32	0.00087595073
15	32	0.00087321264
16	32	0.0008730715
17	32	0.00091344974
18	32	0.000894362
19	32	0.000898281
20	32	0.00090021355
21	32	0.00088178716
22	32	0.0008930798
23	32	0.0009096408
24	32	0.00089281553
25	32	0.0008838562
26	32	0.00088272884
27	32	0.0008882481
28	32	0.00091985153
29	32	0.0008896612
30	32	0.00089462247
31	32	0.0008846654
32	32	0.0008968488
33	32	0.0008951043
34	32	0.00089462247
35	32	0.00090189715
36	32	0.0008908815
37	32	0.0008949964
38	32	0.0008946224
39	32	0.00089358556
40	32	0.0008946224
41	32	0.0008951388
42	32	0.0009880471

1	33	0.0009377014
2	33	0.00091802253
3	33	0.0009201239
4	33	0.0008851575
5	33	0.0008802725
6	33	0.00089880405
7	33	0.0008795281
8	33	0.0008957398
9	33	0.0008627265
10	33	0.00096162
11	33	0.0008700064
12	33	0.0009380294
13	33	0.0009428286
14	33	0.0008847156
15	33	0.0008836985
16	33	0.00087027816
17	33	0.0009363848
18	33	0.00087204756
19	33	0.0009209277
20	33	0.00089897227
21	33	0.0008671591
22	33	0.0008896489
23	33	0.0009358551
24	33	0.00088969426
25	33	0.00087094016
26	33	0.0008706766
27	33	0.000877828
28	33	0.00092301494
29	33	0.0008760079
30	33	0.0008761327
31	33	0.00087320537
32	33	0.0008754642
33	33	0.0008760889
34	33	0.0008761327
35	33	0.00089541764
36	33	0.00087134267
37	33	0.0008758611
38	33	0.0008761327
39	33	0.0008765085
40	33	0.00087613263
41	33	0.0008764765
42	33	0.0010384023

1	34	0.00096352765
2	34	0.00085802807
3	34	0.00086511386
4	34	0.00086272706
5	34	0.00085375085
6	34	0.0008526274
7	34	0.00087070203
8	34	0.0008536797
9	34	0.0008672945
10	34	0.0009081862
11	34	0.0008763249
12	34	0.000868873
13	34	0.0008542346
14	34	0.0008608517
15	34	0.0008650307
16	34	0.00087280397
17	34	0.0009035477
18	34	0.00089270447
19	34	0.00089218526
20	34	0.0008964223
21	34	0.0008792155
22	34	0.00089226116
23	34	0.0009116913
24	34	0.0009022469
25	34	0.00089396443
26	34	0.0008989255
27	34	0.0008942725
28	34	0.00092603156
29	34	0.0009022619
30	34	0.0009088245
31	34	0.0008982657
32	34	0.0009070778
33	34	0.0008994221
34	34	0.0009088245
35	34	0.00091286027
36	34	0.0008986053
37	34	0.0009077082
38	34	0.00090882444
39	34	0.00090697076
40	34	0.0009088245
41	34	0.00090848934
42	34	0.00097290805

1	35	0.0009478564
2	35	0.0008698354
3	35	0.0008793509
4	35	0.00086990587
5	35	0.000863348
6	35	0.0008605208
7	35	0.00088205445
8	35	0.0008686271
9	35	0.0008646682
10	35	0.00090874307
11	35	0.0008719531
12	35	0.0008760421
13	35	0.0008725829
14	35	0.0008716152
15	35	0.0008664118
16	35	0.0008766859
17	35	0.00091899675
18	35	0.0008856922
19	35	0.00090808613
20	35	0.00090038014
21	35	0.00087784295
22	35	0.0008947126
23	35	0.0009162506
24	35	0.00089960307
25	35	0.00088456343
26	35	0.00088755286
27	35	0.0008915636
28	35	0.00093569234
29	35	0.00089207984
30	35	0.0008962605
31	35	0.0008881003
32	35	0.00089555536
33	35	0.000893193
34	35	0.0008962605
35	35	0.000905381
36	35	0.0008898781
37	35	0.00089731417
38	35	0.0008962604
39	35	0.00089521724
40	35	0.00089626043
41	35	0.00089689816
42	35	0.0010584907

1	36	0.00096824433
2	36	0.0008738591
3	36	0.00087938545
4	36	0.0008702402
5	36	0.0008522059
6	36	0.00086457946
7	36	0.0008603296
8	36	0.0008676514
9	36	0.0008611442
10	36	0.00095183344
11	36	0.0008647377
12	36	0.0008805347
13	36	0.0008585677
14	36	0.00087428914
15	36	0.00086319086
16	36	0.0008746797
17	36	0.0009239708
18	36	0.0008846576
19	36	0.000915039
20	36	0.0009038539
21	36	0.0008730708
22	36	0.00090101844
23	36	0.0009225187
24	36	0.0009020681
25	36	0.000886374
26	36	0.0008842083
27	36	0.0008943808
28	36	0.00094365166
29	36	0.00089086825
30	36	0.00089625723
31	36	0.0008826647
32	36	0.000894862
33	36	0.0008948123
34	36	0.00089625723
35	36	0.00090542214
36	36	0.00088732026
37	36	0.0008966576
38	36	0.00089625723
39	36	0.0008961602
40	36	0.0008962572
41	36	0.00089600554
42	36	0.001090076

1	37	0.00094074715
2	37	0.00087469886
3	37	0.0008634331
4	37	0.0008830758
5	37	0.0008665428
6	37	0.00086689007
7	37	0.0008545698
8	37	0.0008647628
9	37	0.0008632932
10	37	0.00090608746
11	37	0.0008759462
12	37	0.00088162697
13	37	0.00088920974
14	37	0.0008716919
15	37	0.000858221
16	37	0.00087812234
17	37	0.0009018627
18	37	0.00091552845
19	37	0.0009005582
20	37	0.00089065655
21	37	0.0009053976
22	37	0.00089140993
23	37	0.00090296497
24	37	0.00089702295
25	37	0.00089093903
26	37	0.000886614
27	37	0.00089697505
28	37	0.000922986
29	37	0.0008950047
30	37	0.0008980544
31	37	0.0008872276
32	37	0.00090277474
33	37	0.000921816
34	37	0.0008980544
35	37	0.00090017455
36	37	0.00090003264
37	37	0.0008988247
38	37	0.0008980544
39	37	0.0009015096
40	37	0.0008980544
41	37	0.0008979894
42	37	0.0009837864

1	38	0.0009559388
2	38	0.0008516949
3	38	0.000841299
4	38	0.0008647329
5	38	0.0008572367
6	38	0.00085531623
7	38	0.00085165
8	38	0.000839599
9	38	0.00086294266
10	38	0.0008503092
11	38	0.0008727308
12	38	0.0008502119
13	38	0.0008681274
14	38	0.0008661931
15	38	0.00085293915
16	38	0.00087383424
17	38	0.00087286916
18	38	0.00091724645
19	38	0.0008747095
20	38	0.00088702503
21	38	0.00090596813
22	38	0.00089132314
23	38	0.00089476944
24	38	0.0009002463
25	38	0.00090389955
26	38	0.00090202846
27	38	0.0009049612
28	38	0.0009147876
29	38	0.0009088501
30	38	0.00091879314
31	38	0.0009031993
32	38	0.00092115987
33	38	0.00093078625
34	38	0.00091879314
35	38	0.00091371825
36	38	0.00091535656
37	38	0.00091754104
38	38	0.0009187931
39	38	0.00091967854
40	38	0.0009187931
41	38	0.0009182411
42	38	0.00091220974

1	39	0.00094881066
2	39	0.00085774594
3	39	0.000844271
4	39	0.00088822056
5	39	0.00087580446
6	39	0.0008853344
7	39	0.0008610489
8	39	0.0008469866
9	39	0.00086881383
10	39	0.00086449384
11	39	0.00087808084
12	39	0.00085923896
13	39	0.0009133921
14	39	0.0008751144
15	39	0.0008570428
16	39	0.0008778188
17	39	0.00088158855
18	39	0.00091561774
19	39	0.0008785859
20	39	0.0008904733
21	39	0.00090118643
22	39	0.0008903802
23	39	0.00089416024
24	39	0.000897402
25	39	0.0008973756
26	39	0.0008949146
27	39	0.0008955481
28	39	0.0009132133
29	39	0.0009009494
30	39	0.00090696604
31	39	0.0008969049
32	39	0.0009112141
33	39	0.00091319974
34	39	0.00090696587
35	39	0.0009057946
36	39	0.00090642954
37	39	0.0009072107
38	39	0.0009069659
39	39	0.000906308
40	39	0.0009069659
41	39	0.00090696255
42	39	0.0009367331

1	40	0.0009550469
2	40	0.00085239124
3	40	0.0008440048
4	40	0.00087206747
5	40	0.0008622292
6	40	0.00085686555
7	40	0.0008557036
8	40	0.0008458766
9	40	0.00086722657
10	40	0.0008505278
11	40	0.00087698083
12	40	0.00085323665
13	40	0.00087131734
14	40	0.00087298214
15	40	0.0008556311
16	40	0.0008762711
17	40	0.0008728558
18	40	0.0009032214
19	40	0.00087456725
20	40	0.0008909439
21	40	0.00088690955
22	40	0.00089184754
23	40	0.0008955897
24	40	0.0009027973
25	40	0.00090221124
26	40	0.0009034315
27	40	0.00090167124
28	40	0.00091416144
29	40	0.0009083022
30	40	0.0009176013
31	40	0.0009062896
32	40	0.0009167839
33	40	0.0009093554
34	40	0.0009176013
35	40	0.00091308734
36	40	0.000908116
37	40	0.00091639766
38	40	0.0009176012
39	40	0.00091582356
40	40	0.00091760117
41	40	0.00091716385
42	40	0.0009060292

1	41	0.0009564604
2	41	0.0008492179
3	41	0.00084111956
4	41	0.0008684295
5	41	0.0008526041
6	41	0.00084856886
7	41	0.00085213524
8	41	0.0008461548
9	41	0.00086383463
10	41	0.0008519358
11	41	0.000871962
12	41	0.0008494319
13	41	0.0008640602
14	41	0.00087248563
15	41	0.0008506676
16	41	0.0008789226
17	41	0.0008754256
18	41	0.0009014274
19	41	0.0008760982
20	41	0.00089365675
21	41	0.0008872315
22	41	0.0008939333
23	41	0.00089610927
24	41	0.0009031218
25	41	0.00090248283
26	41	0.00090393174
27	41	0.0009031047
28	41	0.00091594807
29	41	0.0009095124
30	41	0.00091995724
31	41	0.0009078477
32	41	0.00091785705
33	41	0.0009123202
34	41	0.00091995724
35	41	0.00091580895
36	41	0.00090979395
37	41	0.0009181315
38	41	0.00091995724
39	41	0.00091869704
40	41	0.00091995724
41	41	0.00092151
42	41	0.00090412976

1	42	0.00094572234
2	42	0.00086872384
3	42	0.0008582537
4	42	0.00087752345
5	42	0.0008670379
6	42	0.0008523972
7	42	0.0008790999
8	42	0.0008839786
9	42	0.00086749025
10	42	0.00087557524
11	42	0.000879859
12	42	0.0008780537
13	42	0.000864416
14	42	0.0008868394
15	42	0.00086449826
16	42	0.00088571425
17	42	0.00088676234
18	42	0.0008912899
19	42	0.000877568
20	42	0.0009035313
21	42	0.00087546994
22	42	0.0008939661
23	42	0.00089889875
24	42	0.0008962574
25	42	0.00089097314
26	42	0.0008956957
27	42	0.0008941182
28	42	0.0009118279
29	42	0.000899744
30	42	0.00090458954
31	42	0.0009079958
32	42	0.00090209633
33	42	0.0008964156
34	42	0.00090458954
35	42	0.0009057112
36	42	0.00089382945
37	42	0.00090406195
38	42	0.0009045895
39	42	0.00090339006
40	42	0.00090458954
41	42	0.00090617273
42	42	0.00091199944



==> attn_avg_dis.dat <==
1	1	1.4430913e-05
2	1	0.0006904479
3	1	0.0006556646
4	1	0.00069941697
5	1	0.0008350158
6	1	0.00043168225
7	1	0.00088327774
8	1	0.00051807513
9	1	0.0007808027
10	1	0.00023976267
11	1	0.0004993757
12	1	0.00051633053
13	1	0.0003363522
14	1	0.00063005864
15	1	0.00028313746
16	1	0.0008534592
17	1	0.0005859468
18	1	8.7464636e-05
19	1	0.0006297086
20	1	0.00039703646
21	1	0.0005046162
22	1	0.00040556488
23	1	0.00036069626
24	1	0.00047919463
25	1	0.0002920102
26	1	0.0003498866
27	1	0.0006146926
28	1	0.0001541432
29	1	0.0004268107
30	1	2.3786919e-05
31	1	0.00016156548
32	1	0.00017559816
33	1	0.00012948185
34	1	4.7573838e-05
35	1	0.0003336733
36	1	0.0001359563
37	1	0.0003547626
38	1	3.568038e-05
39	1	0.00033456457
40	1	0.00017840191
41	1	0.00027381314
42	1	5.3522122e-05

1	2	1.1166222e-05
2	2	0.00066882634
3	2	0.0006766149
4	2	0.0006891531
5	2	0.00083257764
6	2	0.00045581465
7	2	0.0008607508
8	2	0.00053234753
9	2	0.0007464932
10	2	0.00025899222
11	2	0.00047544675
12	2	0.00053590495
13	2	0.00035348107
14	2	0.0006221
15	2	0.000275164
16	2	0.0007865904
17	2	0.0006105699
18	2	7.979859e-05
19	2	0.0006785046
20	2	0.00040770948
21	2	0.00046863672
22	2	0.00042221893
23	2	0.00040124828
24	2	0.0004946247
25	2	0.00027794627
26	2	0.00033479594
27	2	0.00063231273
28	2	0.00015429976
29	2	0.0004186281
30	2	2.381947e-05
31	2	0.00016014412
32	2	0.00016836634
33	2	0.00012378594
34	2	4.763894e-05
35	2	0.00034419354
36	2	0.00013496853
37	2	0.00033986452
38	2	3.5729205e-05
39	2	0.00033620527
40	2	0.00017864603
41	2	0.00026779328
42	2	6.9569585e-05

1	3	1.24744265e-05
2	3	0.00065989915
3	3	0.000690859
4	3	0.0006807405
5	3	0.00082039594
6	3	0.00044292616
7	3	0.0008562404
8	3	0.0005369388
9	3	0.0007229617
10	3	0.00025480066
11	3	0.00048077194
12	3	0.0005416214
13	3	0.0003398249
14	3	0.0005959873
15	3	0.00027335066
16	3	0.00078570115
17	3	0.0006130288
18	3	8.451213e-05
19	3	0.0006528285
20	3	0.00041413264
21	3	0.00046516483
22	3	0.0004101652
23	3	0.00039000603
24	3	0.0004863727
25	3	0.00028279488
26	3	0.00034428714
27	3	0.0006395309
28	3	0.00016160817
29	3	0.00042636725
30	3	2.5299616e-05
31	3	0.00016583712
32	3	0.00017934376
33	3	0.00012693738
34	3	5.0599232e-05
35	3	0.00035327906
36	3	0.00013433518
37	3	0.00036016922
38	3	3.7949427e-05
39	3	0.00035360595
40	3	0.00018974714
41	3	0.00028597325
42	3	6.407288e-05

1	4	1.3859848e-05
2	4	0.0006642615
3	4	0.0006839218
4	4	0.00068532006
5	4	0.0008182472
6	4	0.0004502219
7	4	0.00084819715
8	4	0.0005292997
9	4	0.00072954944
10	4	0.0002479036
11	4	0.00046996024
12	4	0.0005407003
13	4	0.0003505986
14	4	0.0005938534
15	4	0.00027426382
16	4	0.0007839432
17	4	0.00061511423
18	4	8.3027735e-05
19	4	0.00064337556
20	4	0.00040923225
21	4	0.00046972412
22	4	0.00041687064
23	4	0.00039625913
24	4	0.0004947609
25	4	0.00027877008
26	4	0.00033978894
27	4	0.00063524366
28	4	0.00017001548
29	4	0.00043069813
30	4	2.5097248e-05
31	4	0.00016672145
32	4	0.0001798269
33	4	0.00013086981
34	4	5.0194496e-05
35	4	0.00034891846
36	4	0.00013411725
37	4	0.00035929008
38	4	3.7645867e-05
39	4	0.00035248062
40	4	0.00018822936
41	4	0.00028382434
42	4	6.9243826e-05

1	5	1.402557e-05
2	5	0.0006440381
3	5	0.00066242076
4	5	0.0006646376
5	5	0.0008124853
6	5	0.0004431127
7	5	0.0008385851
8	5	0.00053597183
9	5	0.0007187424
10	5	0.00023737308
11	5	0.0004506877
12	5	0.0005500204
13	5	0.0003444426
14	5	0.00058550626
15	5	0.0002675068
16	5	0.00077772856
17	5	0.0005969957
18	5	8.323191e-05
19	5	0.0006386017
20	5	0.00040429557
21	5	0.00046564863
22	5	0.0004091603
23	5	0.00038407586
24	5	0.00049925636
25	5	0.00029032456
26	5	0.000347663
27	5	0.0006543062
28	5	0.00015942729
29	5	0.0004502165
30	5	2.737441e-05
31	5	0.00017039162
32	5	0.00019118046
33	5	0.00013352417
34	5	5.474882e-05
35	5	0.00036301283
36	5	0.00014127253
37	5	0.00038661703
38	5	4.106161e-05
39	5	0.00038315976
40	5	0.00020530807
41	5	0.00030863596
42	5	5.666723e-05

1	6	1.3056498e-05
2	6	0.0006605914
3	6	0.00066746556
4	6	0.0006889956
5	6	0.0008034689
6	6	0.00043937322
7	6	0.0008331838
8	6	0.000522862
9	6	0.0007172519
10	6	0.00023712909
11	6	0.00045450524
12	6	0.0005580859
13	6	0.0003626383
14	6	0.0006100591
15	6	0.00027173414
16	6	0.00076366373
17	6	0.0005814267
18	6	8.279175e-05
19	6	0.0006667031
20	6	0.0004068767
21	6	0.00046331534
22	6	0.00041058473
23	6	0.00038730772
24	6	0.0004997505
25	6	0.00028980066
26	6	0.00033828503
27	6	0.0006527581
28	6	0.00016208779
29	6	0.00044459515
30	6	2.6517198e-05
31	6	0.00016293686
32	6	0.0001856367
33	6	0.00013013049
34	6	5.3034397e-05
35	6	0.00035689055
36	6	0.00014176198
37	6	0.00037442884
38	6	3.9775798e-05
39	6	0.00037049002
40	6	0.00019887897
41	6	0.00029864765
42	6	6.39655e-05

1	7	1.4942372e-05
2	7	0.0006199444
3	7	0.0006381752
4	7	0.0006756292
5	7	0.0007942315
6	7	0.0004108382
7	7	0.00086284435
8	7	0.00052221864
9	7	0.00071325497
10	7	0.00023267696
11	7	0.000454291
12	7	0.00053603493
13	7	0.00034635622
14	7	0.0005943471
15	7	0.00025811436
16	7	0.00077955454
17	7	0.00057338795
18	7	8.334043e-05
19	7	0.00063856365
20	7	0.0004087056
21	7	0.00046395758
22	7	0.00043044653
23	7	0.00038026847
24	7	0.0004999757
25	7	0.000294747
26	7	0.00034785812
27	7	0.0006601563
28	7	0.00016607915
29	7	0.00045291887
30	7	2.8440641e-05
31	7	0.00017405281
32	7	0.00019629231
33	7	0.00013778411
34	7	5.6881283e-05
35	7	0.00036891008
36	7	0.00014625068
37	7	0.00039515403
38	7	4.2660962e-05
39	7	0.00039684738
40	7	0.00021330483
41	7	0.00031970532
42	7	6.329903e-05

1	8	1.2790449e-05
2	8	0.0006461079
3	8	0.0006523377
4	8	0.00068656425
5	8	0.00078595
6	8	0.0004205248
7	8	0.0008433507
8	8	0.0005198401
9	8	0.00070837175
10	8	0.00024053958
11	8	0.00045255147
12	8	0.00052991917
13	8	0.00034917492
14	8	0.00059572636
15	8	0.0002611807
16	8	0.00078640174
17	8	0.00056917995
18	8	8.4045445e-05
19	8	0.00065712695
20	8	0.00041021328
21	8	0.00046989278
22	8	0.00042667842
23	8	0.0003906873
24	8	0.000502012
25	8	0.00028897478
26	8	0.00034444127
27	8	0.00064727664
28	8	0.00016610483
29	8	0.000445744
30	8	2.7922346e-05
31	8	0.00017041701
32	8	0.00019304159
33	8	0.00013620022
34	8	5.584469e-05
35	8	0.00037064272
36	8	0.0001433338
37	8	0.00038667803
38	8	4.1883515e-05
39	8	0.00039038074
40	8	0.0002094176
41	8	0.00031159117
42	8	6.2379986e-05

1	9	1.6374603e-05
2	9	0.00061125064
3	9	0.0006350738
4	9	0.0006635718
5	9	0.00077561033
6	9	0.00039577918
7	9	0.00082085415
8	9	0.00047572868
9	9	0.0007259845
10	9	0.00023065184
11	9	0.00045142567
12	9	0.00050842186
13	9	0.00032557556
14	9	0.00058092707
15	9	0.0002498823
16	9	0.0007788544
17	9	0.00059030147
18	9	8.613867e-05
19	9	0.000662455
20	9	0.0004236848
21	9	0.00045888388
22	9	0.00043166906
23	9	0.0003949697
24	9	0.00051665475
25	9	0.00029538345
26	9	0.00036293085
27	9	0.00065700966
28	9	0.00017620207
29	9	0.00046351674
30	9	2.9646595e-05
31	9	0.00018004523
32	9	0.000202236
33	9	0.0001368087
34	9	5.929319e-05
35	9	0.00039053182
36	9	0.00014761304
37	9	0.0004066674
38	9	4.4469896e-05
39	9	0.00041089894
40	9	0.00022234947
41	9	0.00033064853
42	9	6.646739e-05

1	10	1.5748428e-05
2	10	0.00064023165
3	10	0.00062751066
4	10	0.00065115246
5	10	0.0007740842
6	10	0.0004152296
7	10	0.00080547587
8	10	0.0005016968
9	10	0.0007006866
10	10	0.00023765485
11	10	0.00045951497
12	10	0.00052305753
13	10	0.00032570848
14	10	0.0005816244
15	10	0.00026032198
16	10	0.00077087956
17	10	0.00058762694
18	10	8.281475e-05
19	10	0.00064961857
20	10	0.0004162111
21	10	0.00046589473
22	10	0.00041989773
23	10	0.0003817526
24	10	0.000510928
25	10	0.00029778806
26	10	0.00036169612
27	10	0.0006735528
28	10	0.000170641
29	10	0.00046458113
30	10	2.9731078e-05
31	10	0.00018048278
32	10	0.00020322906
33	10	0.00013890247
34	10	5.9462156e-05
35	10	0.0003837493
36	10	0.00014644094
37	10	0.00040975137
38	10	4.4596618e-05
39	10	0.00041059044
40	10	0.00022298309
41	10	0.00033024178
42	10	5.9699876e-05

1	11	1.5928577e-05
2	11	0.0005995781
3	11	0.0006268295
4	11	0.0006484086
5	11	0.00074711186
6	11	0.00039232135
7	11	0.0007989589
8	11	0.00047686193
9	11	0.0006961056
10	11	0.00023565187
11	11	0.00044711615
12	11	0.00051038986
13	11	0.00031694793
14	11	0.0005787672
15	11	0.00025535814
16	11	0.00076695625
17	11	0.00059754826
18	11	8.887979e-05
19	11	0.0006658243
20	11	0.0004255924
21	11	0.00045509782
22	11	0.00043675833
23	11	0.0004082845
24	11	0.0005239297
25	11	0.00029870865
26	11	0.0003663498
27	11	0.0006632323
28	11	0.00018508977
29	11	0.0004758073
30	11	3.0402938e-05
31	11	0.00017643641
32	11	0.00020588098
33	11	0.0001383925
34	11	6.0805876e-05
35	11	0.00040004042
36	11	0.00014679277
37	11	0.00041931838
38	11	4.56044e-05
39	11	0.0004181286
40	11	0.00022802204
41	11	0.0003423015
42	11	7.692105e-05

1	12	1.5555892e-05
2	12	0.0005868882
3	12	0.000606001
4	12	0.0006241578
5	12	0.00072994886
6	12	0.00040671974
7	12	0.00077771064
8	12	0.00046926606
9	12	0.00068138784
10	12	0.00022831421
11	12	0.00043475584
12	12	0.00053116214
13	12	0.00033607986
14	12	0.00056506856
15	12	0.00025360752
16	12	0.00074048375
17	12	0.00056616357
18	12	8.6597895e-05
19	12	0.00065066334
20	12	0.0004144783
21	12	0.0004639558
22	12	0.00043480968
23	12	0.0004108191
24	12	0.00052430935
25	12	0.00030454298
26	12	0.0003670085
27	12	0.00069112814
28	12	0.00018483035
29	12	0.00049042
30	12	3.205028e-05
31	12	0.00018945926
32	12	0.00021758788
33	12	0.00014563392
34	12	6.410056e-05
35	12	0.00041463162
36	12	0.00015285217
37	12	0.000441185
38	12	4.8075424e-05
39	12	0.00043970163
40	12	0.0002403771
41	12	0.00035902942
42	12	7.1923234e-05

1	13	1.6503109e-05
2	13	0.00057622796
3	13	0.0005935864
4	13	0.00060737843
5	13	0.00071360136
6	13	0.00039501092
7	13	0.0007579761
8	13	0.00046446265
9	13	0.00065032236
10	13	0.0002287758
11	13	0.0004206278
12	13	0.0005102119
13	13	0.00031920295
14	13	0.0005536384
15	13	0.0002540727
16	13	0.00071138464
17	13	0.00059983076
18	13	8.8822184e-05
19	13	0.00064950256
20	13	0.00041471486
21	13	0.00045378282
22	13	0.0004322043
23	13	0.0004317364
24	13	0.0005462836
25	13	0.00031021045
26	13	0.00037415212
27	13	0.0006985466
28	13	0.00019534382
29	13	0.0004912508
30	13	3.372178e-05
31	13	0.00018979333
32	13	0.00022806767
33	13	0.00014885156
34	13	6.744356e-05
35	13	0.00043518472
36	13	0.00015435081
37	13	0.0004602438
38	13	5.0582672e-05
39	13	0.00045974727
40	13	0.00025291336
41	13	0.0003735907
42	13	7.958688e-05

1	14	1.6689564e-05
2	14	0.00059793465
3	14	0.00060167495
4	14	0.00059929513
5	14	0.00071990123
6	14	0.0003955637
7	14	0.00075255067
8	14	0.0004612294
9	14	0.0006505317
10	14	0.00023608148
11	14	0.00041824367
12	14	0.0005036659
13	14	0.0003230502
14	14	0.0005636092
15	14	0.00024401718
16	14	0.00069785444
17	14	0.00058944843
18	14	8.9165056e-05
19	14	0.0006388206
20	14	0.00041776875
21	14	0.0004509586
22	14	0.0004299065
23	14	0.00042100615
24	14	0.0005469265
25	14	0.00031680902
26	14	0.0003727063
27	14	0.0007067769
28	14	0.0001915003
29	14	0.00049472833
30	14	3.426246e-05
31	14	0.00018855685
32	14	0.00022819848
33	14	0.0001474709
34	14	6.852492e-05
35	14	0.0004298296
36	14	0.00015536907
37	14	0.00046320717
38	14	5.1393694e-05
39	14	0.00046708804
40	14	0.00025696843
41	14	0.00037769758
42	14	7.646105e-05

1	15	1.6735847e-05
2	15	0.0005826117
3	15	0.0005862694
4	15	0.0005904618
5	15	0.0007125713
6	15	0.00038894283
7	15	0.00074278784
8	15	0.00046066783
9	15	0.00063685206
10	15	0.00023688107
11	15	0.0004092852
12	15	0.000506571
13	15	0.00032634812
14	15	0.00055672304
15	15	0.00024815282
16	15	0.0007133904
17	15	0.0005962891
18	15	8.886322e-05
19	15	0.00065722247
20	15	0.00041852772
21	15	0.00045775375
22	15	0.0004379943
23	15	0.00043628024
24	15	0.00054832286
25	15	0.00031563154
26	15	0.00036849236
27	15	0.0007041601
28	15	0.00020193208
29	15	0.0004931202
30	15	3.3857796e-05
31	15	0.00018870873
32	15	0.00022855951
33	15	0.0001513454
34	15	6.771559e-05
35	15	0.00043797493
36	15	0.000159938
37	15	0.00045924823
38	15	5.0786697e-05
39	15	0.00046419093
40	15	0.00025393348
41	15	0.00037319184
42	15	8.4149346e-05

1	16	1.8621447e-05
2	16	0.00058338605
3	16	0.0005705682
4	16	0.0005985567
5	16	0.00069847226
6	16	0.00037828364
7	16	0.00072962366
8	16	0.0004530982
9	16	0.0006504006
10	16	0.00022781453
11	16	0.00041714992
12	16	0.0005024507
13	16	0.0003081002
14	16	0.0005483193
15	16	0.0002461777
16	16	0.0007368075
17	16	0.00057396153
18	16	8.8319364e-05
19	16	0.00063319184
20	16	0.00041893113
21	16	0.0004483888
22	16	0.00043402932
23	16	0.00041622284
24	16	0.0005476129
25	16	0.0003210703
26	16	0.00038496117
27	16	0.00071956427
28	16	0.00019442468
29	16	0.000509489
30	16	3.5521716e-05
31	16	0.00019480938
32	16	0.00023558374
33	16	0.00015323283
34	16	7.104343e-05
35	16	0.00043846964
36	16	0.00015851785
37	16	0.0004814654
38	16	5.328258e-05
39	16	0.00048540774
40	16	0.00026641288
41	16	0.00039222944
42	16	6.946805e-05

1	17	1.7830258e-05
2	17	0.000579437
3	17	0.00059152406
4	17	0.0005927797
5	17	0.0007047603
6	17	0.0003924496
7	17	0.0007276117
8	17	0.00045900058
9	17	0.00063417014
10	17	0.00022772182
11	17	0.0004123832
12	17	0.00051916484
13	17	0.0003177413
14	17	0.00054542185
15	17	0.0002473602
16	17	0.0007131576
17	17	0.00060051226
18	17	8.502046e-05
19	17	0.00066904625
20	17	0.0004258794
21	17	0.00043700825
22	17	0.0004415172
23	17	0.0004347945
24	17	0.0005482086
25	17	0.00031389706
26	17	0.00037536497
27	17	0.0007025488
28	17	0.0002007685
29	17	0.0005004531
30	17	3.432585e-05
31	17	0.00019219023
32	17	0.00022723796
33	17	0.00014691195
34	17	6.86517e-05
35	17	0.00044228914
36	17	0.00015436871
37	17	0.00046296988
38	17	5.148878e-05
39	17	0.00046908366
40	17	0.0002574439
41	17	0.00037980394
42	17	8.91434e-05

1	18	1.9832123e-05
2	18	0.0005516934
3	18	0.0005527648
4	18	0.0005585128
5	18	0.0006620827
6	18	0.00036242616
7	18	0.0007158484
8	18	0.00043479027
9	18	0.0006065325
10	18	0.00021866741
11	18	0.00039592263
12	18	0.00047849488
13	18	0.0002965164
14	18	0.0005270206
15	18	0.00024198064
16	18	0.00068706094
17	18	0.0005534713
18	18	9.123493e-05
19	18	0.00062371773
20	18	0.00041342998
21	18	0.00043399679
22	18	0.000431553
23	18	0.00044088447
24	18	0.00057836605
25	18	0.00033347195
26	18	0.00038912892
27	18	0.0007358821
28	18	0.00021375812
29	18	0.0005348485
30	18	3.9454662e-05
31	18	0.00020326285
32	18	0.00025859918
33	18	0.00016069069
34	18	7.8909325e-05
35	18	0.000480283
36	18	0.0001690473
37	18	0.0005235334
38	18	5.9182e-05
39	18	0.000532556
40	18	0.00029590997
41	18	0.00043162878
42	18	7.6494915e-05

1	19	1.865745e-05
2	19	0.00055121776
3	19	0.0005816742
4	19	0.0005765967
5	19	0.0006687554
6	19	0.00037114864
7	19	0.0007074991
8	19	0.0004431384
9	19	0.000609282
10	19	0.00022288319
11	19	0.00039939908
12	19	0.00052165956
13	19	0.00031042373
14	19	0.00053196325
15	19	0.00023912791
16	19	0.0006899173
17	19	0.0005837124
18	19	8.970033e-05
19	19	0.00064923835
20	19	0.00041880063
21	19	0.00043845832
22	19	0.00044074736
23	19	0.00045062005
24	19	0.0005629134
25	19	0.0003192524
26	19	0.0003762442
27	19	0.0007271801
28	19	0.00021387867
29	19	0.000514334
30	19	3.7049598e-05
31	19	0.00019404777
32	19	0.00024505064
33	19	0.00015462411
34	19	7.4099196e-05
35	19	0.00046709357
36	19	0.00016222193
37	19	0.0004953555
38	19	5.5574394e-05
39	19	0.00050385954
40	19	0.00027787196
41	19	0.00040939607
42	19	8.877403e-05

1	20	2.0005402e-05
2	20	0.00051284174
3	20	0.00054964126
4	20	0.00054306677
5	20	0.00062905304
6	20	0.00034811528
7	20	0.0006853283
8	20	0.00042146217
9	20	0.00057649903
10	20	0.00022114576
11	20	0.0003767862
12	20	0.00048591755
13	20	0.00029416996
14	20	0.000517206
15	20	0.00022580916
16	20	0.00066536444
17	20	0.0005420425
18	20	9.101548e-05
19	20	0.000634137
20	20	0.0004290479
21	20	0.00043526548
22	20	0.0004475935
23	20	0.00045584998
24	20	0.00058786524
25	20	0.00033676508
26	20	0.00039384357
27	20	0.0007585808
28	20	0.000219592
29	20	0.000547961
30	20	4.1033898e-05
31	20	0.00020787452
32	20	0.00026894285
33	20	0.00016644606
34	20	8.2067796e-05
35	20	0.0004985564
36	20	0.00017457631
37	20	0.0005411262
38	20	6.155085e-05
39	20	0.00055595086
40	20	0.00030775424
41	20	0.0004463192
42	20	8.92717e-05

1	21	2.1126074e-05
2	21	0.00052032236
3	21	0.0005102226
4	21	0.00051950064
5	21	0.00060137856
6	21	0.00033887604
7	21	0.0006572423
8	21	0.00040093387
9	21	0.00055009115
10	21	0.00020557188
11	21	0.00036631184
12	21	0.00047880065
13	21	0.00028329785
14	21	0.0005011334
15	21	0.00022252447
16	21	0.0006445223
17	21	0.00054469384
18	21	9.1959395e-05
19	21	0.00061791023
20	21	0.0004135931
21	21	0.00043119374
22	21	0.00044556535
23	21	0.00044866273
24	21	0.0006031466
25	21	0.000350325
26	21	0.0004065128
27	21	0.00078434526
28	21	0.00022795594
29	21	0.0005715807
30	21	4.4216034e-05
31	21	0.00021700322
32	21	0.00028510366
33	21	0.00017099784
34	21	8.843207e-05
35	21	0.0005192131
36	21	0.00018102246
37	21	0.000577774
38	21	6.632405e-05
39	21	0.0005944615
40	21	0.00033162025
41	21	0.00048102133
42	21	7.6952296e-05

1	22	2.2882245e-05
2	22	0.00048114176
3	22	0.00049609895
4	22	0.0005138554
5	22	0.0006226372
6	22	0.000328009
7	22	0.0006719444
8	22	0.00039393356
9	22	0.00057206984
10	22	0.00018933037
11	22	0.0003809835
12	22	0.00044079576
13	22	0.00026774607
14	22	0.0004939508
15	22	0.00022095886
16	22	0.0006612637
17	22	0.00051258446
18	22	9.402738e-05
19	22	0.0005957862
20	22	0.00041385656
21	22	0.0004302038
22	22	0.0004407893
23	22	0.00044141576
24	22	0.00061128975
25	22	0.00035709547
26	22	0.00041705777
27	22	0.00078478793
28	22	0.00022336408
29	22	0.0005837882
30	22	4.5670622e-05
31	22	0.00022496628
32	22	0.0002924043
33	22	0.00017339767
34	22	9.1341244e-05
35	22	0.00052999577
36	22	0.00018465226
37	22	0.0005939478
38	22	6.8505935e-05
39	22	0.0006124686
40	22	0.00034252967
41	22	0.0004960824
42	22	7.383209e-05

1	23	2.263697e-05
2	23	0.00048208336
3	23	0.00048481807
4	23	0.0005060556
5	23	0.0005817562
6	23	0.00032370503
7	23	0.00064784125
8	23	0.00038225783
9	23	0.0005421918
10	23	0.00019273812
11	23	0.00036174493
12	23	0.00044108764
13	23	0.00026225092
14	23	0.0004940618
15	23	0.00021487067
16	23	0.00063410046
17	23	0.0005193195
18	23	9.469645e-05
19	23	0.00059266994
20	23	0.0004223704
21	23	0.00042428295
22	23	0.00043727914
23	23	0.0004514595
24	23	0.0006201946
25	23	0.0003626288
26	23	0.0004190059
27	23	0.0008017865
28	23	0.00022958801
29	23	0.0005971873
30	23	4.7375994e-05
31	23	0.00022869109
32	23	0.00030182104
33	23	0.0001772338
34	23	9.475199e-05
35	23	0.0005451684
36	23	0.00018954405
37	23	0.0006128283
38	23	7.106399e-05
39	23	0.000633439
40	23	0.00035531993
41	23	0.00051273644
42	23	7.679898e-05

1	24	2.3554087e-05
2	24	0.00046874463
3	24	0.0004682753
4	24	0.0005037265
5	24	0.00058167754
6	24	0.00032095972
7	24	0.00064116594
8	24	0.00038145756
9	24	0.00055810413
10	24	0.0001802859
11	24	0.0003710965
12	24	0.000420899
13	24	0.000255546
14	24	0.0004912525
15	24	0.00021802742
16	24	0.0006414025
17	24	0.0005033988
18	24	9.558948e-05
19	24	0.000576639
20	24	0.00041709637
21	24	0.00042930106
22	24	0.0004315912
23	24	0.0004379679
24	24	0.00062381424
25	24	0.00036976728
26	24	0.0004309668
27	24	0.000813782
28	24	0.00022646501
29	24	0.00060447585
30	24	4.83244e-05
31	24	0.00023367383
32	24	0.00030865596
33	24	0.00018046031
34	24	9.664879e-05
35	24	0.0005473816
36	24	0.00019190981
37	24	0.0006275186
38	24	7.2486604e-05
39	24	0.0006456549
40	24	0.00036243303
41	24	0.00052344886
42	24	6.781551e-05

1	25	2.3938583e-05
2	25	0.00046513168
3	25	0.00046431817
4	25	0.00050060987
5	25	0.0005864878
6	25	0.0003140394
7	25	0.00063506135
8	25	0.0003720665
9	25	0.0005580284
10	25	0.0001778081
11	25	0.00036509978
12	25	0.00043095186
13	25	0.0002651971
14	25	0.00048036478
15	25	0.00021340154
16	25	0.0006403268
17	25	0.0005003456
18	25	9.674719e-05
19	25	0.0005757842
20	25	0.00040522483
21	25	0.00043441774
22	25	0.0004305983
23	25	0.0004407107
24	25	0.0006252132
25	25	0.0003704671
26	25	0.0004308639
27	25	0.00081362145
28	25	0.00023021603
29	25	0.0006100829
30	25	4.8764454e-05
31	25	0.00023435355
32	25	0.00031124588
33	25	0.00018170672
34	25	9.752891e-05
35	25	0.00055082305
36	25	0.0001932251
37	25	0.00063312583
38	25	7.314667e-05
39	25	0.00065024046
40	25	0.0003657334
41	25	0.0005298614
42	25	6.656235e-05

1	26	2.4621473e-05
2	26	0.00046392335
3	26	0.00045897625
4	26	0.0005054869
5	26	0.0005860564
6	26	0.00031609286
7	26	0.00064777856
8	26	0.00037697592
9	26	0.00056063285
10	26	0.00017284008
11	26	0.00037016178
12	26	0.00041834646
13	26	0.00025642992
14	26	0.00048074618
15	26	0.00021131101
16	26	0.00064883515
17	26	0.0004907619
18	26	9.7918215e-05
19	26	0.0005690824
20	26	0.00041022524
21	26	0.00043868946
22	26	0.00042849232
23	26	0.00042792739
24	26	0.00062583556
25	26	0.00037324175
26	26	0.0004326102
27	26	0.00081432034
28	26	0.00022852376
29	26	0.000614577
30	26	4.8877828e-05
31	26	0.00023620599
32	26	0.00031162
33	26	0.0001830134
34	26	9.7755656e-05
35	26	0.00054983376
36	26	0.00019404692
37	26	0.00063465926
38	26	7.331674e-05
39	26	0.00065292337
40	26	0.0003665837
41	26	0.00053019414
42	26	6.299127e-05

1	27	2.4191306e-05
2	27	0.0004521021
3	27	0.0004553784
4	27	0.00048751905
5	27	0.0005694485
6	27	0.00030400822
7	27	0.00063470437
8	27	0.0003649968
9	27	0.0005427182
10	27	0.0001765459
11	27	0.0003615652
12	27	0.00041780283
13	27	0.0002484137
14	27	0.0004741642
15	27	0.00020517303
16	27	0.0006276494
17	27	0.00048252748
18	27	9.728604e-05
19	27	0.0005757273
20	27	0.00041514242
21	27	0.00043703584
22	27	0.0004371365
23	27	0.00043909455
24	27	0.0006336274
25	27	0.0003759364
26	27	0.00043334367
27	27	0.00082733965
28	27	0.0002355518
29	27	0.00062121864
30	27	5.0050403e-05
31	27	0.00023906158
32	27	0.00031999458
33	27	0.00018619072
34	27	0.000100100806
35	27	0.00056328526
36	27	0.00019945971
37	27	0.00064824277
38	27	7.50756e-05
39	27	0.0006670986
40	27	0.000375378
41	27	0.00054137944
42	27	7.077604e-05

1	28	2.4368905e-05
2	28	0.00045328954
3	28	0.0004478794
4	28	0.00048178138
5	28	0.0005604305
6	28	0.00030353217
7	28	0.0006268683
8	28	0.00036659068
9	28	0.0005372376
10	28	0.00017203655
11	28	0.00035744187
12	28	0.00040952468
13	28	0.00024652085
14	28	0.00047628774
15	28	0.00020643006
16	28	0.00063460093
17	28	0.00047942932
18	28	9.774122e-05
19	28	0.0005615343
20	28	0.00041361057
21	28	0.00043222547
22	28	0.0004354821
23	28	0.00043754876
24	28	0.0006347852
25	28	0.00037929532
26	28	0.0004367406
27	28	0.0008364606
28	28	0.00023192176
29	28	0.00063058146
30	28	5.075212e-05
31	28	0.0002402579
32	28	0.00032383823
33	28	0.00018735997
34	28	0.00010150424
35	28	0.0005692458
36	28	0.00019877279
37	28	0.0006578577
38	28	7.6128184e-05
39	28	0.0006759093
40	28	0.00038064094
41	28	0.0005494394
42	28	6.9558366e-05

1	29	2.4638619e-05
2	29	0.0004528581
3	29	0.00045297327
4	29	0.00048982044
5	29	0.0005744527
6	29	0.00031090545
7	29	0.0006360413
8	29	0.00037083676
9	29	0.00054976746
10	29	0.00017866069
11	29	0.00036150197
12	29	0.00041113142
13	29	0.00024622167
14	29	0.00047242257
15	29	0.00021048836
16	29	0.0006373352
17	29	0.00049240066
18	29	9.556715e-05
19	29	0.0005712801
20	29	0.00041313193
21	29	0.00042918898
22	29	0.00044042215
23	29	0.0004400289
24	29	0.00063276995
25	29	0.0003743887
26	29	0.00043951446
27	29	0.00082257023
28	29	0.00023084653
29	29	0.00062186946
30	29	4.9778813e-05
31	29	0.00023927318
32	29	0.00031564935
33	29	0.00018403576
34	29	9.955763e-05
35	29	0.0005608734
36	29	0.000195317
37	29	0.00064449717
38	29	7.466823e-05
39	29	0.0006644296
40	29	0.0003733411
41	29	0.00053937227
42	29	6.861392e-05

1	30	2.5442383e-05
2	30	0.00043059804
3	30	0.00043235425
4	30	0.00047402136
5	30	0.0005430998
6	30	0.00029030984
7	30	0.0006142295
8	30	0.00035504633
9	30	0.00052453385
10	30	0.00016530245
11	30	0.00035163082
12	30	0.00039791976
13	30	0.00023717797
14	30	0.00045924532
15	30	0.00020025161
16	30	0.00062119163
17	30	0.00048162168
18	30	9.759313e-05
19	30	0.0005616806
20	30	0.00041646988
21	30	0.00042596576
22	30	0.00044144492
23	30	0.00044085612
24	30	0.0006474882
25	30	0.00038506463
26	30	0.00044455339
27	30	0.0008451336
28	30	0.00023921646
29	30	0.0006409149
30	30	5.260303e-05
31	30	0.00024628785
32	30	0.00033194583
33	30	0.0001905536
34	30	0.00010520605
35	30	0.00058539433
36	30	0.0002038897
37	30	0.0006769761
38	30	7.890454e-05
39	30	0.0007000879
40	30	0.0003945227
41	30	0.00056781457
42	30	6.889775e-05

1	31	2.5200892e-05
2	31	0.00044215008
3	31	0.00044497164
4	31	0.00048621406
5	31	0.00055902445
6	31	0.00030569863
7	31	0.00062704616
8	31	0.000371313
9	31	0.00053594314
10	31	0.00017052556
11	31	0.00035813267
12	31	0.00040931415
13	31	0.0002489835
14	31	0.0004675109
15	31	0.00020844031
16	31	0.00063401234
17	31	0.00048145722
18	31	9.750625e-05
19	31	0.0005579141
20	31	0.00041538142
21	31	0.00043006008
22	31	0.00043233583
23	31	0.00043383142
24	31	0.00063734443
25	31	0.0003830988
26	31	0.00044025574
27	31	0.0008353299
28	31	0.00023158382
29	31	0.0006280151
30	31	5.1113435e-05
31	31	0.00024796018
32	31	0.00032342365
33	31	0.00018662299
34	31	0.00010222687
35	31	0.00056885404
36	31	0.00019887998
37	31	0.00065855926
38	31	7.6670156e-05
39	31	0.0006807312
40	31	0.00038335074
41	31	0.0005525998
42	31	6.38546e-05

1	32	2.6644237e-05
2	32	0.00042523546
3	32	0.00041760554
4	32	0.0004701008
5	32	0.0005409522
6	32	0.0002857467
7	32	0.0006031975
8	32	0.00034695395
9	32	0.00051836605
10	32	0.00015910769
11	32	0.00034707182
12	32	0.00039100242
13	32	0.00023417213
14	32	0.00045599748
15	32	0.00019755035
16	32	0.000618949
17	32	0.00046800642
18	32	9.8972865e-05
19	32	0.000545587
20	32	0.0004127229
21	32	0.00042519474
22	32	0.00043569165
23	32	0.00043462086
24	32	0.00065058016
25	32	0.0003923645
26	32	0.00044956422
27	32	0.0008540861
28	32	0.000238674
29	32	0.0006523877
30	32	5.4145377e-05
31	32	0.0002508857
32	32	0.00034054322
33	32	0.00019418028
34	32	0.000108290755
35	32	0.0005931343
36	32	0.0002071565
37	32	0.00069452886
38	32	8.1218066e-05
39	32	0.00072009256
40	32	0.00040609034
41	32	0.00058403966
42	32	6.20306e-05

1	33	2.5757128e-05
2	33	0.00043645126
3	33	0.00042749773
4	33	0.00046875008
5	33	0.0005481346
6	33	0.0002944365
7	33	0.0006138607
8	33	0.00035189372
9	33	0.0005265123
10	33	0.00016402344
11	33	0.0003509339
12	33	0.0003988962
13	33	0.0002390302
14	33	0.00045601555
15	33	0.00020320814
16	33	0.0006196695
17	33	0.0004758599
18	33	9.8149e-05
19	33	0.00055420044
20	33	0.00041203227
21	33	0.00042428705
22	33	0.00043567095
23	33	0.0004406277
24	33	0.0006463651
25	33	0.00038850793
26	33	0.00044661597
27	33	0.0008447486
28	33	0.0002376804
29	33	0.0006431503
30	33	5.3009233e-05
31	33	0.0002483144
32	33	0.00033419757
33	33	0.00019040414
34	33	0.000106018466
35	33	0.0005850432
36	33	0.00020398952
37	33	0.00068061333
38	33	7.9513855e-05
39	33	0.0007044892
40	33	0.00039756927
41	33	0.0005718098
42	33	6.550404e-05

1	34	2.676953e-05
2	34	0.00041901946
3	34	0.00040938097
4	34	0.0004594669
5	34	0.00052444905
6	34	0.00028163622
7	34	0.000595327
8	34	0.00034006467
9	34	0.0005138544
10	34	0.00015703109
11	34	0.00034599996
12	34	0.0003833792
13	34	0.00023134483
14	34	0.00045585478
15	34	0.00019820705
16	34	0.00061393186
17	34	0.00045776524
18	34	9.993078e-05
19	34	0.0005416091
20	34	0.00041346785
21	34	0.00042517888
22	34	0.00043652602
23	34	0.0004352227
24	34	0.00065672427
25	34	0.00039582976
26	34	0.0004555699
27	34	0.00086355605
28	34	0.00024082593
29	34	0.0006603658
30	34	5.503282e-05
31	34	0.0002536998
32	34	0.00034564934
33	34	0.0001957815
34	34	0.00011006564
35	34	0.0006001299
36	34	0.00020972399
37	34	0.0007049774
38	34	8.254923e-05
39	34	0.00073063513
40	34	0.00041274613
41	34	0.00059313606
42	34	6.102633e-05

1	35	2.6372794e-05
2	35	0.0004179703
3	35	0.00041169333
4	35	0.00046713318
5	35	0.00053067703
6	35	0.00028481605
7	35	0.00059706107
8	35	0.00034711763
9	35	0.00051778933
10	35	0.00015726655
11	35	0.0003503881
12	35	0.00039146811
13	35	0.00023474994
14	35	0.00045979692
15	35	0.00020151294
16	35	0.00061913877
17	35	0.00046057242
18	35	0.000101161575
19	35	0.00054571126
20	35	0.00041123855
21	35	0.00042916273
22	35	0.00043522194
23	35	0.00043509234
24	35	0.0006513297
25	35	0.00039263253
26	35	0.0004520907
27	35	0.0008614548
28	35	0.00023961285
29	35	0.00065579463
30	35	5.4202173e-05
31	35	0.0002519899
32	35	0.00034214015
33	35	0.00019530213
34	35	0.00010840435
35	35	0.0005946481
36	35	0.00020792398
37	35	0.0006967744
38	35	8.130327e-05
39	35	0.0007202265
40	35	0.0004065163
41	35	0.0005866608
42	35	6.132259e-05

1	36	2.6354852e-05
2	36	0.00041772984
3	36	0.000409937
4	36	0.00046180357
5	36	0.00052678824
6	36	0.0002840092
7	36	0.0005928797
8	36	0.00034120693
9	36	0.0005148827
10	36	0.00015859635
11	36	0.00034682653
12	36	0.00038547887
13	36	0.00023100339
14	36	0.00045520818
15	36	0.00019688797
16	36	0.0006184404
17	36	0.0004622703
18	36	0.00010016899
19	36	0.00054754206
20	36	0.00041159068
21	36	0.00042712007
22	36	0.00043894534
23	36	0.00043805604
24	36	0.00065441
25	36	0.00039440565
26	36	0.00045289873
27	36	0.0008625034
28	36	0.00024097993
29	36	0.0006567446
30	36	5.462723e-05
31	36	0.00025167112
32	36	0.0003446785
33	36	0.00019640545
34	36	0.00010925446
35	36	0.00060021074
36	36	0.00020897358
37	36	0.0007010383
38	36	8.1940845e-05
39	36	0.00072593486
40	36	0.00040970423
41	36	0.00058871944
42	36	6.461417e-05

1	37	2.6872476e-05
2	37	0.00041672427
3	37	0.00040466018
4	37	0.00046407155
5	37	0.0005231774
6	37	0.0002843058
7	37	0.0005909183
8	37	0.00034074966
9	37	0.00052027585
10	37	0.00015441999
11	37	0.00034665084
12	37	0.00038546216
13	37	0.0002294934
14	37	0.00045206456
15	37	0.00019648473
16	37	0.0006167067
17	37	0.00045583813
18	37	0.00010048447
19	37	0.00053667335
20	37	0.00041085217
21	37	0.00042452608
22	37	0.000434965
23	37	0.0004326914
24	37	0.0006553992
25	37	0.00039667066
26	37	0.00045582416
27	37	0.0008653419
28	37	0.00023994937
29	37	0.00066288194
30	37	5.5206885e-05
31	37	0.00025458378
32	37	0.00034670252
33	37	0.00019668565
34	37	0.00011041377
35	37	0.00060106604
36	37	0.0002099355
37	37	0.0007086593
38	37	8.281033e-05
39	37	0.00073303096
40	37	0.00041405164
41	37	0.0005960899
42	37	5.9070637e-05

1	38	2.7120592e-05
2	38	0.00041363807
3	38	0.00039855108
4	38	0.00045207512
5	38	0.00051787484
6	38	0.0002754738
7	38	0.000587606
8	38	0.00033384547
9	38	0.0005108489
10	38	0.0001529227
11	38	0.0003441037
12	38	0.00037405826
13	38	0.00022687766
14	38	0.00044989368
15	38	0.00019556131
16	38	0.00061072654
17	38	0.00044694703
18	38	0.00010116507
19	38	0.0005310564
20	38	0.00041025254
21	38	0.0004251401
22	38	0.00043339122
23	38	0.00043225635
24	38	0.00066018815
25	38	0.00040108367
26	38	0.00046056538
27	38	0.0008746143
28	38	0.0002414493
29	38	0.0006706549
30	38	5.6238892e-05
31	38	0.00025681933
32	38	0.00035274442
33	38	0.00019915658
34	38	0.00011247778
35	38	0.00060810475
36	38	0.00021310897
37	38	0.0007196541
38	38	8.435834e-05
39	38	0.0007461257
40	38	0.00042179172
41	38	0.00060558843
42	38	5.733159e-05

1	39	2.6946778e-05
2	39	0.00041601327
3	39	0.00040285086
4	39	0.00045319452
5	39	0.00052235246
6	39	0.00028175727
7	39	0.00059124775
8	39	0.00033908058
9	39	0.0005119296
10	39	0.0001534303
11	39	0.00034323052
12	39	0.00037950007
13	39	0.00023205922
14	39	0.00045053705
15	39	0.00019741223
16	39	0.0006105511
17	39	0.0004481264
18	39	0.000100410376
19	39	0.0005351915
20	39	0.0004094337
21	39	0.00042462113
22	39	0.0004329386
23	39	0.00043389722
24	39	0.0006579128
25	39	0.00039878974
26	39	0.00045846362
27	39	0.0008721055
28	39	0.00023970252
29	39	0.0006673648
30	39	5.579016e-05
31	39	0.0002561839
32	39	0.00035007996
33	39	0.00019796335
34	39	0.00011158032
35	39	0.00060429354
36	39	0.00021178929
37	39	0.0007138293
38	39	8.368524e-05
39	39	0.0007403462
40	39	0.0004184262
41	39	0.0006010516
42	39	5.73719e-05

1	40	2.7136244e-05
2	40	0.0004114508
3	40	0.00039857443
4	40	0.00045174654
5	40	0.0005181823
6	40	0.00027652454
7	40	0.00058897794
8	40	0.00033595343
9	40	0.0005107954
10	40	0.0001520852
11	40	0.0003430122
12	40	0.00037508117
13	40	0.00022809091
14	40	0.00044901652
15	40	0.00019651954
16	40	0.00061081944
17	40	0.00044711377
18	40	0.00010096176
19	40	0.0005322792
20	40	0.00040900218
21	40	0.00042559972
22	40	0.00043441256
23	40	0.0004335998
24	40	0.00065929885
25	40	0.0004006798
26	40	0.0004594262
27	40	0.0008742013
28	40	0.00024131058
29	40	0.0006701415
30	40	5.61869e-05
31	40	0.00025698205
32	40	0.00035252847
33	40	0.00019917992
34	40	0.0001123738
35	40	0.00060829095
36	40	0.00021317777
37	40	0.00071882264
38	40	8.428034e-05
39	40	0.0007455607
40	40	0.00042140172
41	40	0.0006050087
42	40	5.7654943e-05

1	41	2.7195922e-05
2	41	0.00040919322
3	41	0.00039734304
4	41	0.00045275778
5	41	0.000521604
6	41	0.00027700458
7	41	0.0005902608
8	41	0.00033605716
9	41	0.0005141146
10	41	0.00015331997
11	41	0.00034337933
12	41	0.00037524142
13	41	0.00022898175
14	41	0.00044785158
15	41	0.00019749571
16	41	0.0006123787
17	41	0.0004478321
18	41	0.000101045734
19	41	0.0005316455
20	41	0.00040823958
21	41	0.00042701405
22	41	0.0004341018
23	41	0.0004332119
24	41	0.0006584556
25	41	0.00039957312
26	41	0.00045860276
27	41	0.0008757042
28	41	0.00024083967
29	41	0.0006687654
30	41	5.607693e-05
31	41	0.00025688423
32	41	0.00035179636
33	41	0.00019871793
34	41	0.00011215386
35	41	0.00060693215
36	41	0.00021276451
37	41	0.0007176562
38	41	8.41154e-05
39	41	0.00074416015
40	41	0.00042057698
41	41	0.0006047737
42	41	5.762332e-05

1	42	2.7272656e-05
2	42	0.00041597718
3	42	0.0004024337
4	42	0.00045064098
5	42	0.0005178947
6	42	0.00027814618
7	42	0.0005874862
8	42	0.00033536123
9	42	0.00050960475
10	42	0.0001550329
11	42	0.00034206358
12	42	0.00037957827
13	42	0.000229962
14	42	0.00044901637
15	42	0.00019634933
16	42	0.0006082953
17	42	0.00045293508
18	42	0.00010056105
19	42	0.0005380362
20	42	0.00041057664
21	42	0.00042371373
22	42	0.00043465564
23	42	0.00043657486
24	42	0.00065947976
25	42	0.00039841136
26	42	0.00045829918
27	42	0.00087171857
28	42	0.00024214691
29	42	0.00066662004
30	42	5.5906974e-05
31	42	0.0002561208
32	42	0.00035073966
33	42	0.00019811875
34	42	0.00011181395
35	42	0.0006068758
36	42	0.00021198759
37	42	0.0007154254
38	42	8.386047e-05
39	42	0.00074182946
40	42	0.00041930232
41	42	0.0006021169
42	42	6.0500155e-05



==> attn_avg_dis_new.dat <==
1	1	0.00044014287
2	1	0.0015599008
3	1	0.0015382901
4	1	0.0014221478
5	1	0.0014981166
6	1	0.0014629231
7	1	0.001381537
8	1	0.001436481
9	1	0.0014008519
10	1	0.0014625523
11	1	0.0013244312
12	1	0.0012598465
13	1	0.0013678323
14	1	0.0012811192
15	1	0.0013285681
16	1	0.0012697808
17	1	0.001191425
18	1	0.00076219183
19	1	0.0010670061
20	1	0.0008649723
21	1	0.001061434
22	1	0.00082464854
23	1	0.00073341577
24	1	0.00063545373
25	1	0.00063616503
26	1	0.0006669713
27	1	0.0006146926
28	1	0.00055310206
29	1	0.00055394584
30	1	0.00036275052
31	1	0.00054752745
32	1	0.00042845952
33	1	0.00056417094
34	1	0.00036275052
35	1	0.0004733505
36	1	0.00055288896
37	1	0.00042432387
38	1	0.00036275052
39	1	0.0003850649
40	1	0.00036275055
41	1	0.00038843259
42	1	0.0008162124

1	2	0.00034056976
2	2	0.0015110521
3	2	0.0015874426
4	2	0.001401278
5	2	0.0014937423
6	2	0.0015447051
7	2	0.0013463026
8	2	0.0014760545
9	2	0.0013392967
10	2	0.0015798525
11	2	0.0012609675
12	2	0.001307608
13	2	0.0014374898
14	2	0.0012649366
15	2	0.0012911542
16	2	0.001170293
17	2	0.0012414922
18	2	0.0006953877
19	2	0.0011496884
20	2	0.0008882242
21	2	0.000985753
22	2	0.00085851183
23	2	0.0008158715
24	2	0.0006559154
25	2	0.0006055258
26	2	0.00063820474
27	2	0.00063231273
28	2	0.0005536639
29	2	0.00054332585
30	2	0.00036324692
31	2	0.0005427106
32	2	0.0004108139
33	2	0.00053935306
34	2	0.00036324692
35	2	0.00048827456
36	2	0.000548872
37	2	0.00040650464
38	2	0.00036324692
39	2	0.00038695324
40	2	0.00036324692
41	2	0.0003798928
42	2	0.0010609361

1	3	0.00038047
2	3	0.0014908832
3	3	0.0016208615
4	3	0.0013841724
5	3	0.0014718869
6	3	0.0015010276
7	3	0.0013392478
8	3	0.0014887848
9	3	0.0012970783
10	3	0.0015542839
11	3	0.0012750907
12	3	0.0013215562
13	3	0.0013819546
14	3	0.0012118409
15	3	0.0012826454
16	3	0.00116897
17	3	0.0012464919
18	3	0.0007364628
19	3	0.0011061816
20	3	0.0009022175
21	3	0.0009784502
22	3	0.00083400257
23	3	0.00079301227
24	3	0.0006449725
25	3	0.0006160888
26	3	0.0006562973
27	3	0.0006395309
28	3	0.0005798881
29	3	0.0005533703
30	3	0.00038581915
31	3	0.0005620036
32	3	0.00043759876
33	3	0.00055308425
34	3	0.00038581915
35	3	0.0005011633
36	3	0.00054629636
37	3	0.00043079065
38	3	0.00038581915
39	3	0.00040698043
40	3	0.00038581918
41	3	0.00040568298
42	3	0.0009771115

1	4	0.00042272537
2	4	0.001500739
3	4	0.0016045858
4	4	0.0013934842
5	4	0.0014680317
6	4	0.001525752
7	4	0.0013266673
8	4	0.0014676037
9	4	0.0013088975
10	4	0.001512212
11	4	0.0012464164
12	4	0.0013193086
13	4	0.0014257676
14	4	0.0012075019
15	4	0.0012869303
16	4	0.0011663545
17	4	0.0012507322
18	4	0.0007235274
19	4	0.0010901642
20	4	0.0008915417
21	4	0.0009880405
22	4	0.00084763695
23	4	0.0008057269
24	4	0.000656096
25	4	0.0006073205
26	4	0.0006477226
27	4	0.00063524366
28	4	0.0006100556
29	4	0.0005589912
30	4	0.00038273304
31	4	0.00056500046
32	4	0.0004387776
33	4	0.0005702185
34	4	0.00038273304
35	4	0.00049497734
36	4	0.00054541015
37	4	0.0004297391
38	4	0.00038273298
39	4	0.00040568525
40	4	0.000382733
41	4	0.00040263453
42	4	0.0010559683

1	5	0.0004277799
2	5	0.001455049
3	5	0.0015541409
4	5	0.0013514297
5	5	0.0014576942
6	5	0.0015016596
7	5	0.0013116332
8	5	0.0014861036
9	5	0.0012895084
10	5	0.0014479759
11	5	0.0011953021
12	5	0.0013420499
13	5	0.0014007333
14	5	0.0011905293
15	5	0.0012552242
16	5	0.0011571083
17	5	0.0012138913
18	5	0.0007253066
19	5	0.0010820751
20	5	0.00088078674
21	5	0.0009794678
22	5	0.0008319593
23	5	0.00078095426
24	5	0.00066205737
25	5	0.0006324928
26	5	0.00066273264
27	5	0.0006543062
28	5	0.0005720626
29	5	0.00058432354
30	5	0.00041745976
31	5	0.0005774383
32	5	0.00046648033
33	5	0.0005817839
34	5	0.00041745976
35	5	0.0005149717
36	5	0.0005745083
37	5	0.0004624243
38	5	0.0004174597
39	5	0.0004409952
40	5	0.00041745973
41	5	0.0004378324
42	5	0.00086417526

1	6	0.00039822317
2	6	0.0014924473
3	6	0.0015659768
4	6	0.0014009577
5	6	0.0014415178
6	6	0.001488987
7	6	0.0013031849
8	6	0.0014497538
9	6	0.0012868342
10	6	0.0014464875
11	6	0.0012054269
12	6	0.0013617297
13	6	0.0014747292
14	6	0.0012404536
15	6	0.0012750601
16	6	0.0011361827
17	6	0.0011822344
18	6	0.000721471
19	6	0.0011296914
20	6	0.00088641
21	6	0.00097455987
22	6	0.0008348556
23	6	0.00078752567
24	6	0.0006627126
25	6	0.00063135143
26	6	0.0006448558
27	6	0.0006527581
28	6	0.00058160914
29	6	0.00057702773
30	6	0.00040438728
31	6	0.0005521749
32	6	0.00045295357
33	6	0.00056699716
34	6	0.00040438728
35	6	0.00050628657
36	6	0.00057649874
37	6	0.00044784628
38	6	0.00040438728
39	6	0.00042641303
40	6	0.00040438725
41	6	0.00042366295
42	6	0.00097547384

1	7	0.00045574235
2	7	0.0014006152
3	7	0.0014972572
4	7	0.0013737793
5	7	0.0014249447
6	7	0.001392285
7	7	0.001349577
8	7	0.0014479698
9	7	0.0012796633
10	7	0.0014193294
11	7	0.0012048588
12	7	0.0013079252
13	7	0.0014085154
14	7	0.0012085057
15	7	0.001211152
16	7	0.0011598251
17	7	0.0011658889
18	7	0.0007262523
19	7	0.0010820106
20	7	0.00089039427
21	7	0.0009759108
22	7	0.00087524124
23	7	0.0007732126
24	7	0.0006630112
25	7	0.0006421274
26	7	0.0006631045
27	7	0.0006601563
28	7	0.000595931
29	7	0.00058783084
30	7	0.0004337198
31	7	0.0005898456
32	7	0.00047895327
33	7	0.000600345
34	7	0.0004337198
35	7	0.00052333757
36	7	0.0005947527
37	7	0.0004726352
38	7	0.0004337198
39	7	0.00045674885
40	7	0.0004337198
41	7	0.00045353544
42	7	0.00096531014

1	8	0.00039010867
2	8	0.0014597252
3	8	0.0015304846
4	8	0.001396014
5	8	0.0014100868
6	8	0.0014251118
7	8	0.001319087
8	8	0.0014413749
9	8	0.0012709023
10	8	0.0014672915
11	8	0.0012002452
12	8	0.0012930027
13	8	0.0014199781
14	8	0.0012113103
15	8	0.0012255403
16	8	0.0011700123
17	8	0.0011573326
18	8	0.00073239603
19	8	0.0011134652
20	8	0.000893679
21	8	0.0009883952
22	8	0.0008675795
23	8	0.0007943975
24	8	0.0006657115
25	8	0.00062955223
26	8	0.00065659115
27	8	0.00064727664
28	8	0.0005960232
29	8	0.00057851884
30	8	0.00042581576
31	8	0.0005775243
32	8	0.00047102146
33	8	0.0005934438
34	8	0.00042581576
35	8	0.0005257955
36	8	0.0005828908
37	8	0.00046249726
38	8	0.00042581576
39	8	0.00044930613
40	8	0.0004258158
41	8	0.00044202467
42	8	0.0009512948

1	9	0.00049942534
2	9	0.0013809737
3	9	0.0014899808
4	9	0.0013492628
5	9	0.0013915361
6	9	0.0013412517
7	9	0.0012839001
8	9	0.0013190659
9	9	0.0013025017
10	9	0.0014069763
11	9	0.0011972594
12	9	0.0012405494
13	9	0.0013240073
14	9	0.0011812184
15	9	0.0011725245
16	9	0.0011587834
17	9	0.0012002797
18	9	0.00075063703
19	9	0.0011224932
20	9	0.00092302763
21	9	0.0009652385
22	9	0.0008777271
23	9	0.0008031051
24	9	0.00068512914
25	9	0.0006435139
26	9	0.00069183693
27	9	0.00065700966
28	9	0.00063225447
29	9	0.00060158555
30	9	0.00045211057
31	9	0.00061015325
32	9	0.00049345585
33	9	0.00059609505
34	9	0.00045211057
35	9	0.0005540103
36	9	0.00060029305
37	9	0.0004864061
38	9	0.0004521106
39	9	0.00047292144
40	9	0.00045211057
41	9	0.00046905957
42	9	0.0010136277

1	10	0.00048032706
2	10	0.0014464493
3	10	0.0014722365
4	10	0.0013240101
5	10	0.0013887981
6	10	0.001407167
7	10	0.0012598468
8	10	0.0013910683
9	10	0.0012571141
10	10	0.0014496946
11	10	0.0012187136
12	10	0.0012762605
13	10	0.0013245478
14	10	0.0011826362
15	10	0.0012215108
16	10	0.0011469184
17	10	0.0011948415
18	10	0.0007216714
19	10	0.0011007425
20	10	0.0009067456
21	10	0.0009799855
22	10	0.00085379207
23	10	0.00077623024
24	10	0.00067753496
25	10	0.0006487526
26	10	0.0006894832
27	10	0.0006735528
28	10	0.00061230006
29	10	0.000602967
30	10	0.00045339894
31	10	0.0006116361
32	10	0.0004958789
33	10	0.0006052179
34	10	0.00045339894
35	10	0.00054438855
36	10	0.0005955265
37	10	0.00049009477
38	10	0.00045339894
39	10	0.00047256635
40	10	0.00045339894
41	10	0.0004684825
42	10	0.0009104231

1	11	0.00048582157
2	11	0.0013546023
3	11	0.0014706384
4	11	0.0013184308
5	11	0.0013404066
6	11	0.0013295335
7	11	0.0012496536
8	11	0.0013222081
9	11	0.0012488954
10	11	0.0014374764
11	11	0.0011858298
12	11	0.0012453513
13	11	0.0012889216
14	11	0.0011768267
15	11	0.001198219
16	11	0.0011410812
17	11	0.0012150148
18	11	0.0007745238
19	11	0.0011282023
20	11	0.0009271835
21	11	0.0009572747
22	11	0.0008880753
23	11	0.0008301785
24	11	0.00069477636
25	11	0.00065075816
26	11	0.00069835427
27	11	0.0006632323
28	11	0.0006641456
29	11	0.0006175371
30	11	0.0004636448
31	11	0.0005979234
32	11	0.0005023496
33	11	0.0006029959
34	11	0.0004636448
35	11	0.0005674992
36	11	0.0005969573
37	11	0.00050153764
38	11	0.00046364474
39	11	0.00048124234
40	11	0.0004636448
41	11	0.0004855905
42	11	0.0011730461

1	12	0.00047445472
2	12	0.0013259327
3	12	0.0014217716
4	12	0.0012691208
5	12	0.0013096142
6	12	0.001378328
7	12	0.0012164192
8	12	0.0013011468
9	12	0.00122249
10	12	0.0013927167
11	12	0.0011530481
12	12	0.0012960357
13	12	0.0013667247
14	12	0.0011489728
15	12	0.0011900045
16	12	0.0011016954
17	12	0.0011511993
18	12	0.00075463875
19	12	0.0011025128
20	12	0.0009029706
21	12	0.000975907
22	12	0.000884113
23	12	0.0008353322
24	12	0.0006952798
25	12	0.0006634687
26	12	0.0006996099
27	12	0.00069112814
28	12	0.00066321477
29	12	0.0006365026
30	12	0.00048876676
31	12	0.00064205634
32	12	0.0005309144
33	12	0.00063454785
34	12	0.0004887668
35	12	0.00058819837
36	12	0.0006215988
37	12	0.00052769185
38	12	0.0004887668
39	12	0.00050607166
40	12	0.00048876676
41	12	0.0005093208
42	12	0.0010968293

1	13	0.0005033448
2	13	0.0013018484
3	13	0.0013926451
4	13	0.0012350028
5	13	0.0012802848
6	13	0.0013386481
7	13	0.0011855523
8	13	0.0012878283
9	13	0.0011667548
10	13	0.0013955324
11	13	0.001115578
12	13	0.001244917
13	13	0.001298092
14	13	0.0011257314
15	13	0.0011921872
16	13	0.0010584015
17	13	0.0012196559
18	13	0.00077402184
19	13	0.001100546
20	13	0.0009034859
21	13	0.0009545087
22	13	0.0008788154
23	13	0.0008778641
24	13	0.00072441954
25	13	0.0006758156
26	13	0.0007132275
27	13	0.0006985466
28	13	0.00070093956
29	13	0.0006375808
30	13	0.0005142572
31	13	0.0006431885
32	13	0.0005564851
33	13	0.0006485675
34	13	0.0005142572
35	13	0.00061735505
36	13	0.0006276933
37	13	0.0005504877
38	13	0.0005142572
39	13	0.0005291431
40	13	0.0005142572
41	13	0.0005299775
42	13	0.0012136998

1	14	0.0005090317
2	14	0.0013508893
3	14	0.001411622
4	14	0.0012185668
5	14	0.0012915875
6	14	0.0013405214
7	14	0.0011770664
8	14	0.0012788634
9	14	0.0011671304
10	14	0.0014400971
11	14	0.0011092549
12	14	0.0012289447
13	14	0.0013137375
14	14	0.0011460052
15	14	0.0011450037
16	14	0.0010382712
17	14	0.0011985452
18	14	0.00077700976
19	14	0.001082446
20	14	0.00091013906
21	14	0.0009485681
22	14	0.0008741432
23	14	0.0008560458
24	14	0.0007252721
25	14	0.00069019105
26	14	0.00071047136
27	14	0.0007067769
28	14	0.0006871481
29	14	0.0006420942
30	14	0.0005225025
31	14	0.00063899823
32	14	0.0005568043
33	14	0.00064255175
34	14	0.0005225025
35	14	0.0006097583
36	14	0.0006318342
37	14	0.0005540321
38	14	0.0005225025
39	14	0.00053759187
40	14	0.00052250247
41	14	0.00053580356
42	14	0.001166031

1	15	0.0005104433
2	15	0.0013162709
3	15	0.0013754782
4	15	0.0012006056
5	15	0.0012784367
6	15	0.0013180841
7	15	0.0011617964
8	15	0.0012773062
9	15	0.0011425875
10	15	0.0014449744
11	15	0.0010854955
12	15	0.0012360334
13	15	0.0013271491
14	15	0.0011320035
15	15	0.0011644094
16	15	0.0010613857
17	15	0.0012124545
18	15	0.00077437947
19	15	0.0011136269
20	15	0.00091179257
21	15	0.0009628613
22	15	0.00089058845
23	15	0.00088710315
24	15	0.0007271238
25	15	0.00068762584
26	15	0.0007024385
27	15	0.0007041601
28	15	0.0007245798
29	15	0.0006400071
30	15	0.0005163314
31	15	0.0006395129
32	15	0.0005576852
33	15	0.00065943354
34	15	0.0005163314
35	15	0.0006213133
36	15	0.00065041456
37	15	0.0005492969
38	15	0.0005163314
39	15	0.0005342575
40	15	0.0005163314
41	15	0.00052941166
42	15	0.0012832775

1	16	0.00056795415
2	16	0.0013180203
3	16	0.0013386408
4	16	0.0012170654
5	16	0.0012531414
6	16	0.0012819613
7	16	0.0011412062
8	16	0.0012563177
9	16	0.0011668951
10	16	0.0013896686
11	16	0.0011063542
12	16	0.0012259796
13	16	0.0012529409
14	16	0.0011149159
15	16	0.0011551414
16	16	0.0010962257
17	16	0.0011670552
18	16	0.00076964014
19	16	0.0010729084
20	16	0.00091267144
21	16	0.00094316265
22	16	0.0008825263
23	16	0.0008463198
24	16	0.0007261823
25	16	0.0006994746
26	16	0.00073383225
27	16	0.00071956427
28	16	0.0006976415
29	16	0.00066125166
30	16	0.00054170616
31	16	0.00066018733
32	16	0.0005748243
33	16	0.0006676573
34	16	0.00054170616
35	16	0.0006220151
36	16	0.0006446393
37	16	0.0005758704
38	16	0.0005417062
39	16	0.00055867684
40	16	0.0005417062
41	16	0.0005564185
42	16	0.0010593878

1	17	0.0005438229
2	17	0.0013090983
3	17	0.0013878065
4	17	0.0012053187
5	17	0.0012644229
6	17	0.0013299681
7	17	0.0011380594
8	17	0.0012726834
9	17	0.0011377758
10	17	0.001389103
11	17	0.001093712
12	17	0.0012667621
13	17	0.0012921479
14	17	0.0011090245
15	17	0.0011606902
16	17	0.0010610393
17	17	0.0012210415
18	17	0.0007408926
19	17	0.0011336617
20	17	0.0009278087
21	17	0.0009192242
22	17	0.0008977516
23	17	0.00088408217
24	17	0.00072697224
25	17	0.0006838472
26	17	0.00071553944
27	17	0.0007025488
28	17	0.0007204046
29	17	0.00064952427
30	17	0.00052346924
31	17	0.00065131136
32	17	0.0005544606
33	17	0.00064011634
34	17	0.00052346924
35	17	0.0006274334
36	17	0.0006277661
37	17	0.0005537483
38	17	0.00052346924
39	17	0.00053988874
40	17	0.00052346924
41	17	0.00053879165
42	17	0.0013594369

1	18	0.0006048798
2	18	0.0012464183
3	18	0.0012968712
4	18	0.0011356426
5	18	0.0011878542
6	18	0.001228222
7	18	0.0011196603
8	18	0.0012055548
9	18	0.0010881907
10	18	0.0013338713
11	18	0.0010500556
12	18	0.0011675275
13	18	0.0012058334
14	18	0.0010716085
15	18	0.0011354476
16	18	0.0010222127
17	18	0.0011253917
18	18	0.0007950472
19	18	0.0010568551
20	18	0.0009006868
21	18	0.0009128898
22	18	0.00087749114
23	18	0.00089646503
24	18	0.0007669637
25	18	0.0007264925
26	18	0.000741777
27	18	0.0007358821
28	18	0.0007670144
29	18	0.00069416506
30	18	0.0006016836
31	18	0.0006888352
32	18	0.000630982
33	18	0.0007001523
34	18	0.0006016836
35	18	0.0006813317
36	18	0.000687459
37	18	0.000626187
38	18	0.0006016836
39	18	0.0006129418
40	18	0.0006016836
41	18	0.0006123106
42	18	0.0011665474

1	19	0.00056905224
2	19	0.0012453437
3	19	0.0013646972
4	19	0.0011724134
5	19	0.0011998259
6	19	0.0012577814
7	19	0.0011066011
8	19	0.0012287019
9	19	0.0010931236
10	19	0.0013595874
11	19	0.0010592758
12	19	0.0012728494
13	19	0.0012623898
14	19	0.0010816586
15	19	0.0011220617
16	19	0.0010264623
17	19	0.0011868819
18	19	0.0007816743
19	19	0.0011000982
20	19	0.0009123871
21	19	0.00092227437
22	19	0.00089618634
23	19	0.00091626076
24	19	0.00074647216
25	19	0.0006955142
26	19	0.0007172155
27	19	0.0007271801
28	19	0.000767447
29	19	0.00066753995
30	19	0.00056500634
31	19	0.00065760635
32	19	0.0005979235
33	19	0.00067371933
34	19	0.00056500634
35	19	0.0006626211
36	19	0.0006597025
37	19	0.000592484
38	19	0.00056500634
39	19	0.0005799138
40	19	0.0005650063
41	19	0.0005807712
42	19	0.0013538039

1	20	0.0006101648
2	20	0.0011586425
3	20	0.001289543
4	20	0.0011042358
5	20	0.0011285952
6	20	0.001179724
7	20	0.0010719238
8	20	0.0011685997
9	20	0.0010343071
10	20	0.0013489891
11	20	0.0009993025
12	20	0.0011856388
13	20	0.0011962912
14	20	0.0010516521
15	20	0.001059566
16	20	0.0009899325
17	20	0.0011021531
18	20	0.00079313485
19	20	0.0010745099
20	20	0.00093471154
21	20	0.0009155584
22	20	0.0009101068
23	20	0.00092689495
24	20	0.0007795604
25	20	0.0007336668
26	20	0.0007507643
27	20	0.0007585808
28	20	0.0007879478
29	20	0.0007111834
30	20	0.00062576693
31	20	0.0007044637
32	20	0.00065622054
33	20	0.00072522927
34	20	0.00062576693
35	20	0.0007072545
36	20	0.0007099437
37	20	0.0006472293
38	20	0.000625767
39	20	0.00063986797
40	20	0.00062576693
41	20	0.0006331505
42	20	0.0013613934

1	21	0.00064434524
2	21	0.0011755432
3	21	0.0011970608
4	21	0.0010563179
5	21	0.0010789438
6	21	0.0011484132
7	21	0.0010279943
8	21	0.0011116803
9	21	0.0009869282
10	21	0.0012539885
11	21	0.00097152276
12	21	0.0011682735
13	21	0.0011520779
14	21	0.0010189712
15	21	0.0010441532
16	21	0.0009589234
17	21	0.0011075442
18	21	0.00080136047
19	21	0.0010470145
20	21	0.00090104213
21	21	0.00090699375
22	21	0.0009059829
23	21	0.00091228087
24	21	0.00079982483
25	21	0.000763208
26	21	0.000774915
27	21	0.00078434526
28	21	0.00081795955
29	21	0.00074183877
30	21	0.00067429454
31	21	0.00073539984
32	21	0.0006956529
33	21	0.000745062
34	21	0.00067429454
35	21	0.0007365581
36	21	0.000736158
37	21	0.00069106306
38	21	0.00067429454
39	21	0.00068419153
40	21	0.00067429454
41	21	0.0006823791
42	21	0.0011735226

1	22	0.00069790846
2	22	0.001087024
3	22	0.0011639243
4	22	0.0010448394
5	22	0.0011170844
6	22	0.001111586
7	22	0.00105099
8	22	0.0010922702
9	22	0.0010263606
10	22	0.0011549152
11	22	0.0010104345
12	22	0.0010755416
13	22	0.001088834
14	22	0.0010043667
15	22	0.001036807
16	22	0.0009838314
17	22	0.0010422551
18	22	0.0008193815
19	22	0.0010095265
20	22	0.00090161606
21	22	0.00090491143
22	22	0.0008962716
23	22	0.00089754537
24	22	0.00081062334
25	22	0.000777958
26	22	0.0007950164
27	22	0.00078478793
28	22	0.00080148294
29	22	0.0007576826
30	22	0.00069647696
31	22	0.0007623857
32	22	0.0007134665
33	22	0.0007555184
34	22	0.00069647696
35	22	0.00075185444
36	22	0.00075091916
37	22	0.0007104082
38	22	0.000696477
39	22	0.00070491666
40	22	0.000696477
41	22	0.00070374476
42	22	0.0011259393

1	23	0.0006904276
2	23	0.0010891513
3	23	0.0011374578
4	23	0.0010289797
5	23	0.001043739
6	23	0.0010970003
7	23	0.0010132901
8	23	0.0010598968
9	23	0.00097275584
10	23	0.0011757025
11	23	0.00095941045
12	23	0.0010762538
13	23	0.001066487
14	23	0.0010045923
15	23	0.0010082393
16	23	0.0009434177
17	23	0.0010559496
18	23	0.00082521193
19	23	0.0010042463
20	23	0.0009201641
21	23	0.0008924572
22	23	0.0008891343
23	23	0.00091796764
24	23	0.00082243193
25	23	0.0007900127
26	23	0.00079872995
27	23	0.0008017865
28	23	0.0008238158
29	23	0.00077507296
30	23	0.0007224839
31	23	0.0007750087
32	23	0.0007364433
33	23	0.00077223295
34	23	0.0007224839
35	23	0.0007733784
36	23	0.0007708125
37	23	0.0007329907
38	23	0.00072248385
39	23	0.00072905247
40	23	0.00072248385
41	23	0.00072737026
42	23	0.0011711844

1	24	0.00071839965
2	24	0.0010590156
3	24	0.0010986459
4	24	0.0010242438
5	24	0.0010435979
6	24	0.0010876969
7	24	0.0010028493
8	24	0.0010576778
9	24	0.0010013045
10	24	0.001099744
11	24	0.0009842125
12	24	0.0010269936
13	24	0.0010392204
14	24	0.0009988801
15	24	0.0010230517
16	24	0.0009542818
17	24	0.0010235776
18	24	0.00083299406
19	24	0.0009770828
20	24	0.0009086742
21	24	0.0009030126
22	24	0.0008775688
23	24	0.0008905347
24	24	0.0008272319
25	24	0.00080556446
26	24	0.00082153047
27	24	0.000813782
28	24	0.00081260974
29	24	0.0007845325
30	24	0.0007369471
31	24	0.0007918946
32	24	0.0007531205
33	24	0.0007862914
34	24	0.00073694705
35	24	0.000776518
36	24	0.00078043324
37	24	0.0007505615
38	24	0.0007369471
39	24	0.0007431123
40	24	0.0007369471
41	24	0.000742567
42	24	0.0010341865

1	25	0.0007301268
2	25	0.001050853
3	25	0.0010893618
4	25	0.0010179067
5	25	0.0010522282
6	25	0.0010642447
7	25	0.0009933012
8	25	0.0010316389
9	25	0.0010011686
10	25	0.0010846294
11	25	0.0009683081
12	25	0.0010515226
13	25	0.0010784682
14	25	0.0009767417
15	25	0.0010013457
16	25	0.00095268135
17	25	0.0010173694
18	25	0.00084308273
19	25	0.0009756343
20	25	0.00088281126
21	25	0.00091377523
22	25	0.0008755499
23	25	0.0008961117
24	25	0.0008290871
25	25	0.00080708903
26	25	0.0008213343
27	25	0.00081362145
28	25	0.00082606927
29	25	0.0007918097
30	25	0.0007436579
31	25	0.00079419813
32	25	0.00075943995
33	25	0.00079172215
34	25	0.0007436579
35	25	0.00078140013
36	25	0.0007857821
37	25	0.00075726816
38	25	0.0007436578
39	25	0.0007483899
40	25	0.00074365793
41	25	0.0007516639
42	25	0.0010150758

1	26	0.00075095496
2	26	0.0010481231
3	26	0.0010768289
4	26	0.0010278234
5	26	0.0010514541
6	26	0.0010712036
7	26	0.0010131921
8	26	0.0010452514
9	26	0.0010058413
10	26	0.0010543244
11	26	0.0009817334
12	26	0.0010207654
13	26	0.001042815
14	26	0.0009775172
15	26	0.0009915363
16	26	0.0009653401
17	26	0.0009978825
18	26	0.00085328735
19	26	0.00096427853
20	26	0.000893705
21	26	0.0009227606
22	26	0.00087126775
23	26	0.000870119
24	26	0.0008299124
25	26	0.00081313384
26	26	0.0008246632
27	26	0.00081432034
28	26	0.00081999705
29	26	0.00079764245
30	26	0.0007453869
31	26	0.0008004758
32	26	0.0007603528
33	26	0.0007974155
34	26	0.0007453869
35	26	0.0007799967
36	26	0.0007891241
37	26	0.00075910223
38	26	0.0007453869
39	26	0.0007514778
40	26	0.0007453868
41	26	0.0007521359
42	26	0.0009606168

1	27	0.00073783484
2	27	0.0010214159
3	27	0.0010683878
4	27	0.0009912888
5	27	0.0010216576
6	27	0.0010302501
7	27	0.0009927427
8	27	0.0010120366
9	27	0.0009737003
10	27	0.00107693
11	27	0.0009589338
12	27	0.001019439
13	27	0.0010102157
14	27	0.0009641339
15	27	0.000962735
16	27	0.0009338199
17	27	0.0009811393
18	27	0.00084777834
19	27	0.0009755379
20	27	0.0009044174
21	27	0.00091928226
22	27	0.0008888442
23	27	0.0008928256
24	27	0.00084024505
25	27	0.00081900426
26	27	0.00082606135
27	27	0.00082733965
28	27	0.0008452152
29	27	0.00080626254
30	27	0.0007632686
31	27	0.0008101532
32	27	0.00078078674
33	27	0.00081125955
34	27	0.0007632686
35	27	0.0007990791
36	27	0.00081113615
37	27	0.00077534915
38	27	0.00076326856
39	27	0.0007677928
40	27	0.0007632686
41	27	0.0007680034
42	27	0.0010793346

1	28	0.0007432516
2	28	0.0010240986
3	28	0.0010507939
4	28	0.0009796221
5	28	0.0010054783
6	28	0.0010286368
7	28	0.0009804863
8	28	0.0010164559
9	28	0.00096386747
10	28	0.001049423
11	28	0.00094799796
12	28	0.0009992402
13	28	0.0010025181
14	28	0.0009684517
15	28	0.00096863334
16	28	0.00094416237
17	28	0.0009748396
18	28	0.0008517449
19	28	0.0009514887
20	28	0.0009010802
21	28	0.0009091639
22	28	0.00088548026
23	28	0.0008896825
24	28	0.0008417804
25	28	0.00082632195
26	28	0.0008325368
27	28	0.0008364606
28	28	0.0008321898
29	28	0.0008184142
30	28	0.00077396986
31	28	0.0008142073
32	28	0.0007901653
33	28	0.0008163541
34	28	0.00077396986
35	28	0.0008075347
36	28	0.0008083427
37	28	0.00078684936
38	28	0.0007739699
39	28	0.00077793334
40	28	0.0007739699
41	28	0.0007794373
42	28	0.001060765

1	29	0.0007514779
2	29	0.0010231239
3	29	0.001062745
4	29	0.0009959682
5	29	0.0010306357
6	29	0.0010536241
7	29	0.0009948339
8	29	0.0010282291
9	29	0.0009863476
10	29	0.0010898302
11	29	0.0009587661
12	29	0.0010031606
13	29	0.0010013015
14	29	0.0009605926
15	29	0.0009876762
16	29	0.0009482303
17	29	0.0010012147
18	29	0.0008327995
19	29	0.00096800236
20	29	0.0009000374
21	29	0.0009027768
22	29	0.0008955251
23	29	0.00089472544
24	29	0.00083910796
25	29	0.0008156325
26	29	0.0008378244
27	29	0.00082257023
28	29	0.0008283317
29	29	0.0008071072
30	29	0.0007591269
31	29	0.0008108702
32	29	0.0007701844
33	29	0.0008018701
34	29	0.0007591269
35	29	0.00079565763
36	29	0.00079428917
37	29	0.0007708692
38	29	0.00075912697
39	29	0.0007647209
40	29	0.0007591269
41	29	0.000765156
42	29	0.0010463622

1	30	0.0007759927
2	30	0.0009728326
3	30	0.0010143695
4	30	0.0009638434
5	30	0.000974385
6	30	0.0009838277
7	30	0.0009607179
8	30	0.0009844466
9	30	0.0009410755
10	30	0.0010083449
11	30	0.0009325861
12	30	0.0009709243
13	30	0.00096452376
14	30	0.0009337988
15	30	0.0009396422
16	30	0.0009242119
17	30	0.0009792974
18	30	0.00085045444
19	30	0.0009517366
20	30	0.00090730935
21	30	0.000895997
22	30	0.0008976046
23	30	0.00089640747
24	30	0.0008586257
25	30	0.0008388908
26	30	0.0008474299
27	30	0.0008451336
28	30	0.0008583649
29	30	0.0008318257
30	30	0.0008021962
31	30	0.00083464215
32	30	0.00080994784
33	30	0.00083026924
34	30	0.00080219615
35	30	0.0008304431
36	30	0.0008291514
37	30	0.0008097165
38	30	0.0008021961
39	30	0.0008057616
40	30	0.00080219615
41	30	0.0008055044
42	30	0.0010506908

1	31	0.0007686272
2	31	0.0009989317
3	31	0.0010439719
4	31	0.0009886352
5	31	0.0010029557
6	31	0.0010359787
7	31	0.0009807645
8	31	0.0010295497
9	31	0.000961545
10	31	0.0010402059
11	31	0.0009498301
12	31	0.0009987265
13	31	0.001012533
14	31	0.0009506055
15	31	0.0009780661
16	31	0.00094328664
17	31	0.000978963
18	31	0.0008496973
19	31	0.0009453544
20	31	0.0009049381
21	31	0.00090460916
22	31	0.0008790828
23	31	0.00088212383
24	31	0.00084517413
25	31	0.0008346081
26	31	0.0008392375
27	31	0.0008353299
28	31	0.0008309773
29	31	0.00081508345
30	31	0.00077947986
31	31	0.0008403095
32	31	0.0007891537
33	31	0.00081314304
34	31	0.00077947986
35	31	0.000806979
36	31	0.00080877857
37	31	0.00078768854
38	31	0.0007794799
39	31	0.00078348303
40	31	0.00077947986
41	31	0.00078392064
42	31	0.0009737826

1	32	0.00081264926
2	32	0.00096071715
3	32	0.0009797668
4	32	0.0009558716
5	32	0.0009705319
6	32	0.0009683639
7	32	0.0009434627
8	32	0.00096200866
9	32	0.00093000964
10	32	0.00097055687
11	32	0.0009204948
12	32	0.0009540459
13	32	0.0009523
14	32	0.0009271949
15	32	0.00092696707
16	32	0.0009208753
17	32	0.00095161307
18	32	0.0008624778
19	32	0.0009244668
20	32	0.0008991463
21	32	0.00089437515
22	32	0.0008859064
23	32	0.0008837291
24	32	0.0008627259
25	32	0.0008547941
26	32	0.0008569818
27	32	0.0008540861
28	32	0.00085641845
29	32	0.00084671594
30	32	0.000825717
31	32	0.00085022376
32	32	0.0008309255
33	32	0.00084607117
34	32	0.000825717
35	32	0.00084142305
36	32	0.0008424364
37	32	0.00083071104
38	32	0.000825717
39	32	0.00082878576
40	32	0.000825717
41	32	0.0008285214
42	32	0.00094596663

1	33	0.0007855924
2	33	0.0009860565
3	33	0.0010029754
4	33	0.0009531252
5	33	0.000983418
6	33	0.0009978126
7	33	0.0009601412
8	33	0.0009757053
9	33	0.00094462495
10	33	0.001000543
11	33	0.0009307377
12	33	0.0009733067
13	33	0.0009720561
14	33	0.0009272316
15	33	0.0009535151
16	33	0.0009219473
17	33	0.0009675818
18	33	0.0008552985
19	33	0.00093906187
20	33	0.00089764176
21	33	0.0008924658
22	33	0.0008858643
23	33	0.00089594297
24	33	0.0008571364
25	33	0.0008463923
26	33	0.0008513617
27	33	0.0008447486
28	33	0.0008528532
29	33	0.00083472696
30	33	0.0008083908
31	33	0.00084150996
32	33	0.00081544206
33	33	0.0008296181
34	33	0.0008083908
35	33	0.0008299451
36	33	0.00082955736
37	33	0.00081406697
38	33	0.00080839085
39	33	0.0008108271
40	33	0.00080839085
41	33	0.00081117207
42	33	0.0009989367

1	34	0.00081647065
2	34	0.0009466736
3	34	0.00096047076
4	34	0.0009342493
5	34	0.0009409233
6	34	0.00095443387
7	34	0.00093115255
8	34	0.0009429066
9	34	0.0009219152
10	34	0.00095788966
11	34	0.00091765204
12	34	0.00093544525
13	34	0.00094080233
14	34	0.00092690473
15	34	0.00093004847
16	34	0.00091341085
17	34	0.00093078933
18	34	0.0008708254
19	34	0.00091772655
20	34	0.00090076926
21	34	0.0008943418
22	34	0.0008876029
23	34	0.00088495284
24	34	0.00087087345
25	34	0.0008623434
26	34	0.0008684301
27	34	0.00086355605
28	34	0.0008641401
29	34	0.0008570705
30	34	0.0008392505
31	34	0.0008597604
32	34	0.00084338436
33	34	0.00085304794
34	34	0.0008392505
35	34	0.00085134705
36	34	0.00085287757
37	34	0.0008432083
38	34	0.0008392505
39	34	0.0008409197
40	34	0.00083925045
41	34	0.0008414256
42	34	0.00093065156

1	35	0.0008043702
2	35	0.00094430323
3	35	0.0009658959
4	35	0.00094983744
5	35	0.000952097
6	35	0.0009652099
7	35	0.00093386474
8	35	0.0009624625
9	35	0.000928975
10	35	0.00095932593
11	35	0.00092929014
12	35	0.00095518224
13	35	0.00095464976
14	35	0.0009349204
15	35	0.0009455607
16	35	0.00092115765
17	35	0.00093649724
18	35	0.0008815509
19	35	0.00092467736
20	35	0.0008959125
21	35	0.0009027216
22	35	0.00088495127
23	35	0.00088468776
24	35	0.00086371985
25	35	0.00085537805
26	35	0.0008617979
27	35	0.0008614548
28	35	0.0008597873
29	35	0.0008511377
30	35	0.0008265832
31	35	0.0008539658
32	35	0.00083482196
33	35	0.0008509593
34	35	0.0008265832
35	35	0.00084357057
36	35	0.0008455575
37	35	0.00083339686
38	35	0.0008265832
39	35	0.00082893996
40	35	0.0008265831
41	35	0.00083223975
42	35	0.0009351695

1	36	0.000803823
2	36	0.00094376004
3	36	0.0009617753
4	36	0.00093900063
5	36	0.0009451201
6	36	0.0009624756
7	36	0.0009273247
8	36	0.0009460738
9	36	0.0009237601
10	36	0.0009674377
11	36	0.00091984426
12	36	0.0009405684
13	36	0.00093941373
14	36	0.00092559
15	36	0.0009238589
16	36	0.0009201186
17	36	0.0009399496
18	36	0.0008729012
19	36	0.00092777965
20	36	0.0008966797
21	36	0.00089842494
22	36	0.00089252216
23	36	0.00089071394
24	36	0.00086780457
25	36	0.0008592409
26	36	0.00086333824
27	36	0.0008625034
28	36	0.0008646927
29	36	0.00085237063
30	36	0.0008330653
31	36	0.0008528855
32	36	0.00084101554
33	36	0.00085576664
34	36	0.0008330653
35	36	0.0008514617
36	36	0.0008498259
37	36	0.0008384968
38	36	0.0008330653
39	36	0.0008355099
40	36	0.00083306525
41	36	0.0008351601
42	36	0.0009853662

1	37	0.00081961055
2	37	0.0009414882
3	37	0.000949395
4	37	0.00094361213
5	37	0.0009386418
6	37	0.00096348074
7	37	0.0009242568
8	37	0.00094480586
9	37	0.0009334361
10	37	0.0009419619
11	37	0.0009193783
12	37	0.0009405277
13	37	0.0009332731
14	37	0.0009191979
15	37	0.0009219668
16	37	0.0009175392
17	37	0.00092687085
18	37	0.0008756504
19	37	0.00090936315
20	37	0.0008950708
21	37	0.0008929686
22	37	0.00088442885
23	37	0.0008798059
24	37	0.00086911634
25	37	0.0008641754
26	37	0.0008689148
27	37	0.0008653419
28	37	0.0008609948
29	37	0.0008603361
30	37	0.00084190496
31	37	0.00086275616
32	37	0.0008459542
33	37	0.0008569875
34	37	0.00084190496
35	37	0.0008526751
36	37	0.0008537377
37	37	0.0008476121
38	37	0.000841905
39	37	0.00084367715
40	37	0.000841905
41	37	0.000845616
42	37	0.00090082723

1	38	0.00082717807
2	38	0.0009345156
3	38	0.0009350622
4	38	0.00091921946
5	38	0.0009291284
6	38	0.0009335501
7	38	0.0009190761
8	38	0.00092566246
9	38	0.00091652304
10	38	0.0009328285
11	38	0.00091262284
12	38	0.0009127021
13	38	0.0009226358
14	38	0.0009147838
15	38	0.0009176339
16	38	0.0009086419
17	38	0.00090879225
18	38	0.00088158133
19	38	0.00089984556
20	38	0.00089376443
21	38	0.00089426024
22	38	0.0008812288
23	38	0.00087892124
24	38	0.0008754669
25	38	0.0008737894
26	38	0.0008779528
27	38	0.0008746143
28	38	0.0008663769
29	38	0.0008704244
30	38	0.0008576431
31	38	0.0008703321
32	38	0.00086069637
33	38	0.00086775364
34	38	0.000857643
35	38	0.00086266024
36	38	0.00086664315
37	38	0.0008607627
38	38	0.0008576431
39	38	0.00085874845
40	38	0.00085764314
41	38	0.0008590906
42	38	0.0008743067

1	39	0.00082187675
2	39	0.0009398818
3	39	0.0009451501
4	39	0.0009214955
5	39	0.0009371618
6	39	0.00095484406
7	39	0.0009247722
8	39	0.000940178
9	39	0.00091846194
10	39	0.0009359248
11	39	0.00091030705
12	39	0.00092598016
13	39	0.00094370754
14	39	0.000916092
15	39	0.0009263189
16	39	0.0009083809
17	39	0.00091119035
18	39	0.0008750047
19	39	0.0009068523
20	39	0.0008919806
21	39	0.00089316856
22	39	0.0008803085
23	39	0.00088225765
24	39	0.0008724496
25	39	0.00086879195
26	39	0.00087394624
27	39	0.0008721055
28	39	0.00086010905
29	39	0.0008661543
30	39	0.00085079996
31	39	0.00086817885
32	39	0.00085419515
33	39	0.0008625546
34	39	0.00085079996
35	39	0.0008572536
36	39	0.0008612764
37	39	0.00085379585
38	39	0.00085079996
39	39	0.0008520966
40	39	0.00085079996
41	39	0.00085265463
42	39	0.0008749215

1	40	0.0008276554
2	40	0.0009295741
3	40	0.0009351169
4	40	0.0009185513
5	40	0.00092968
6	40	0.000937111
7	40	0.0009212219
8	40	0.00093150727
9	40	0.000916427
10	40	0.0009277197
11	40	0.000909728
12	40	0.00091519806
13	40	0.0009275697
14	40	0.00091300026
15	40	0.00092213013
16	40	0.00090878014
17	40	0.00090913137
18	40	0.00087980967
19	40	0.0009019176
20	40	0.0008910404
21	40	0.000895227
22	40	0.0008833055
23	40	0.00088165293
24	40	0.0008742876
25	40	0.00087290956
26	40	0.0008757812
27	40	0.0008742013
28	40	0.0008658791
29	40	0.00086975814
30	40	0.0008568502
31	40	0.0008708836
32	40	0.0008601694
33	40	0.0008678553
34	40	0.0008568502
35	40	0.0008629244
36	40	0.0008669229
37	40	0.0008597683
38	40	0.0008568502
39	40	0.0008580981
40	40	0.0008568502
41	40	0.0008582682
42	40	0.0008792379

1	41	0.0008294756
2	41	0.00092447357
3	41	0.00093222794
4	41	0.0009206075
5	41	0.0009358188
6	41	0.00093873776
7	41	0.0009232284
8	41	0.0009317949
9	41	0.00092238217
10	41	0.00093525177
11	41	0.0009107017
12	41	0.0009155891
13	41	0.0009311924
14	41	0.00091063156
15	41	0.0009267106
16	41	0.00091110007
17	41	0.000910592
18	41	0.0008805414
19	41	0.00090084376
20	41	0.00088937907
21	41	0.00089820195
22	41	0.00088267366
23	41	0.0008808642
24	41	0.0008731694
25	41	0.0008704986
26	41	0.0008742115
27	41	0.0008757042
28	41	0.0008641894
29	41	0.0008679721
30	41	0.00085517316
31	41	0.00087055215
32	41	0.0008583831
33	41	0.0008658424
34	41	0.00085517316
35	41	0.0008609968
36	41	0.0008652423
37	41	0.0008583731
38	41	0.0008551732
39	41	0.0008564862
40	41	0.00085517316
41	41	0.00085793476
42	41	0.0008787557

1	42	0.000831816
2	42	0.0009398003
3	42	0.0009441714
4	42	0.0009163033
5	42	0.000929164
6	42	0.00094260654
7	42	0.00091888866
8	42	0.00092986523
9	42	0.0009142909
10	42	0.0009457007
11	42	0.0009072121
12	42	0.00092617096
13	42	0.0009351788
14	42	0.00091299997
15	42	0.00092133146
16	42	0.0009050247
17	42	0.00092096796
18	42	0.0008763177
19	42	0.0009116725
20	42	0.00089447055
21	42	0.00089125993
22	42	0.0008837998
23	42	0.0008877022
24	42	0.0008745275
25	42	0.0008679676
26	42	0.0008736328
27	42	0.00087171857
28	42	0.0008688801
29	42	0.00086518767
30	42	0.00085258135
31	42	0.000867965
32	42	0.0008558047
33	42	0.0008632317
34	42	0.00085258135
35	42	0.00086091686
36	42	0.0008620828
37	42	0.0008557049
38	42	0.0008525814
39	42	0.0008538037
40	42	0.0008525814
41	42	0.0008541659
42	42	0.0009226274



==> attn_sum_con_new.dat <==
1	1	0.3776218
2	1	1.183089
3	1	1.143399
4	1	1.2547421
5	1	1.4119334
6	1	0.6900545
7	1	1.7396728
8	1	0.86986536
9	1	1.5499187
10	1	0.4644249
11	1	1.0414722
12	1	1.1585504
13	1	0.656852
14	1	1.2907021
15	1	0.55370116
16	1	1.8250884
17	1	1.4955719
18	1	0.39231515
19	1	1.8378223
20	1	1.4610142
21	1	1.4862432
22	1	1.6158836
23	1	1.8048971
24	1	2.6896029
25	1	1.6171124
26	1	1.8859886
27	1	3.5591269
28	1	1.0859375
29	1	2.829607
30	1	0.26064977
31	1	1.0221645
32	1	1.6004881
33	1	0.85054564
34	1	0.52129954
35	1	2.7388177
36	1	0.9055034
37	1	3.2999885
38	1	0.39097464
39	1	3.413927
40	1	1.9548733
41	1	2.7977967
42	1	0.27076113

1	2	0.34476373
2	2	1.3894485
3	2	1.3440068
4	2	1.4021046
5	2	1.4722319
6	2	0.83495414
7	2	1.8293822
8	2	0.9745965
9	2	1.568931
10	2	0.5841738
11	2	1.0582714
12	2	1.3528032
13	2	0.750816
14	2	1.3241549
15	2	0.60610056
16	2	1.8529162
17	2	1.6396251
18	2	0.36912638
19	2	1.9710798
20	2	1.4809246
21	2	1.4158194
22	2	1.5999336
23	2	1.8762646
24	2	2.6161184
25	2	1.5192568
26	2	1.8210812
27	2	3.3843832
28	2	1.0781488
29	2	2.6991878
30	2	0.24272195
31	2	0.97218645
32	2	1.4889288
33	2	0.7874291
34	2	0.4854439
35	2	2.62813
36	2	0.8425398
37	2	3.096836
38	2	0.3640829
39	2	3.1754198
40	2	1.8204145
41	2	2.6164403
42	2	0.31882095

1	3	0.3393243
2	3	1.2560309
3	3	1.2444859
4	3	1.3776542
5	3	1.3983686
6	3	0.751984
7	3	1.7261578
8	3	0.9605086
9	3	1.5026335
10	3	0.4986485
11	3	1.0214092
12	3	1.376071
13	3	0.72275615
14	3	1.276744
15	3	0.5704745
16	3	1.8286842
17	3	1.5379403
18	3	0.39164388
19	3	1.8280159
20	3	1.493144
21	3	1.49273
22	3	1.5921583
23	3	1.8052145
24	3	2.6239762
25	3	1.5789101
26	3	1.8546872
27	3	3.5081196
28	3	1.0769804
29	3	2.7755363
30	3	0.2543441
31	3	1.0048921
32	3	1.5641978
33	3	0.83159566
34	3	0.5086882
35	3	2.6763737
36	3	0.88757795
37	3	3.2321966
38	3	0.3815162
39	3	3.3286839
40	3	1.907581
41	3	2.735375
42	3	0.2759865

1	4	0.3197766
2	4	1.3081695
3	4	1.2218214
4	4	1.3577542
5	4	1.4489319
6	4	0.7838495
7	4	1.7698231
8	4	0.97399586
9	4	1.5570216
10	4	0.49105617
11	4	1.0574718
12	4	1.2979034
13	4	0.7498509
14	4	1.3176708
15	4	0.5985663
16	4	1.8385009
17	4	1.5412298
18	4	0.38437247
19	4	1.8457223
20	4	1.4556677
21	4	1.474343
22	4	1.5823022
23	4	1.7852933
24	4	2.6327791
25	4	1.5755281
26	4	1.859005
27	4	3.509946
28	4	1.0687171
29	4	2.7707753
30	4	0.2523237
31	4	1.0069845
32	4	1.5503564
33	4	0.82341516
34	4	0.5046474
35	4	2.6543727
36	4	0.87783104
37	4	3.207058
38	4	0.37848556
39	4	3.3021126
40	4	1.8924278
41	4	2.709351
42	4	0.26278877

1	5	0.3136589
2	5	1.2659777
3	5	1.1995401
4	5	1.3104401
5	5	1.4609022
6	5	0.7650284
7	5	1.8580472
8	5	0.9343644
9	5	1.5877473
10	5	0.45762587
11	5	1.0873877
12	5	1.2388213
13	5	0.70182085
14	5	1.3297257
15	5	0.5867976
16	5	1.8618426
17	5	1.5120776
18	5	0.38878316
19	5	1.8198035
20	5	1.4541457
21	5	1.4966586
22	5	1.6034772
23	5	1.7718723
24	5	2.6498194
25	5	1.583545
26	5	1.8831497
27	5	3.504028
28	5	1.0581088
29	5	2.7830157
30	5	0.2538125
31	5	1.0200415
32	5	1.558323
33	5	0.8304272
34	5	0.507625
35	5	2.6677797
36	5	0.88590777
37	5	3.2229328
38	5	0.3807187
39	5	3.3266556
40	5	1.9035935
41	5	2.7284305
42	5	0.24553792

1	6	0.3027653
2	6	1.2962091
3	6	1.2369332
4	6	1.332581
5	6	1.4262055
6	6	0.7742193
7	6	1.83851
8	6	0.9921086
9	6	1.5419483
10	6	0.47970024
11	6	1.0453748
12	6	1.375269
13	6	0.7402557
14	6	1.335787
15	6	0.5986586
16	6	1.8466673
17	6	1.5578334
18	6	0.38067138
19	6	1.8712232
20	6	1.4834979
21	6	1.4854193
22	6	1.6027395
23	6	1.7986709
24	6	2.625115
25	6	1.5617647
26	6	1.8377553
27	6	3.4906154
28	6	1.0618848
29	6	2.7504547
30	6	0.25023797
31	6	1.0031343
32	6	1.5396698
33	6	0.8226981
34	6	0.5004759
35	6	2.6502008
36	6	0.8765935
37	6	3.1843538
38	6	0.37535694
39	6	3.283178
40	6	1.8767846
41	6	2.6942558
42	6	0.27222136

1	7	0.30387014
2	7	1.1958702
3	7	1.1808181
4	7	1.3044951
5	7	1.4287404
6	7	0.7295723
7	7	1.7811661
8	7	0.9202915
9	7	1.5443023
10	7	0.48444876
11	7	1.0602474
12	7	1.2571796
13	7	0.6900523
14	7	1.3264618
15	7	0.5742249
16	7	1.8621547
17	7	1.5365441
18	7	0.3930519
19	7	1.8677049
20	7	1.5044492
21	7	1.519741
22	7	1.6228981
23	7	1.788624
24	7	2.66438
25	7	1.5971667
26	7	1.8668292
27	7	3.523212
28	7	1.070148
29	7	2.7837148
30	7	0.25439775
31	7	1.0175272
32	7	1.5671947
33	7	0.84009385
34	7	0.5087955
35	7	2.6914659
36	7	0.8956585
37	7	3.2180088
38	7	0.38159662
39	7	3.33536
40	7	1.9079831
41	7	2.7309518
42	7	0.26860714

1	8	0.32881913
2	8	1.2550282
3	8	1.2460814
4	8	1.3199149
5	8	1.4599743
6	8	0.7766334
7	8	1.8574405
8	8	0.9656042
9	8	1.5569444
10	8	0.4988203
11	8	1.064477
12	8	1.3134623
13	8	0.70643085
14	8	1.3614193
15	8	0.5876944
16	8	1.8683019
17	8	1.6059824
18	8	0.38540375
19	8	1.9156257
20	8	1.5096551
21	8	1.5264375
22	8	1.6336898
23	8	1.8133435
24	8	2.6188636
25	8	1.5562649
26	8	1.8398435
27	8	3.47305
28	8	1.0756922
29	8	2.7375789
30	8	0.24713781
31	8	0.99856204
32	8	1.5229387
33	8	0.82006353
34	8	0.49427563
35	8	2.6370256
36	8	0.872283
37	8	3.147923
38	8	0.3707067
39	8	3.2448955
40	8	1.8535335
41	8	2.6609862
42	8	0.27119124

1	9	0.28211975
2	9	1.3156658
3	9	1.3218596
4	9	1.3561077
5	9	1.5440011
6	9	0.78814805
7	9	1.8700991
8	9	0.97241527
9	9	1.5832058
10	9	0.56198215
11	9	1.0693743
12	9	1.3428725
13	9	0.7198624
14	9	1.3856752
15	9	0.61922824
16	9	1.899076
17	9	1.6748657
18	9	0.37604535
19	9	1.9831886
20	9	1.5292346
21	9	1.4779015
22	9	1.632731
23	9	1.8358757
24	9	2.6281962
25	9	1.5332079
26	9	1.7910789
27	9	3.4081578
28	9	1.0885289
29	9	2.6817462
30	9	0.24043849
31	9	0.9854792
32	9	1.4824402
33	9	0.7940359
34	9	0.48087698
35	9	2.610746
36	9	0.85003567
37	9	3.0509307
38	9	0.36065772
39	9	3.1551712
40	9	1.8032887
41	9	2.5886278
42	9	0.32481956

1	10	0.2865962
2	10	1.4066222
3	10	1.3386064
4	10	1.3500676
5	10	1.5367348
6	10	0.827567
7	10	1.9539535
8	10	0.9783596
9	10	1.6137906
10	10	0.54884154
11	10	1.0770637
12	10	1.3416454
13	10	0.7408166
14	10	1.3863323
15	10	0.6369143
16	10	1.9102404
17	10	1.6385063
18	10	0.3753575
19	10	1.9360496
20	10	1.483182
21	10	1.4611052
22	10	1.6143425
23	10	1.8006536
24	10	2.6103601
25	10	1.5315797
26	10	1.8139861
27	10	3.399878
28	10	1.049754
29	10	2.6802735
30	10	0.24004307
31	10	0.98353654
32	10	1.4763632
33	10	0.79067135
34	10	0.48008615
35	10	2.588057
36	10	0.8430705
37	10	3.0719833
38	10	0.36006463
39	10	3.1471734
40	10	1.8003232
41	10	2.5901666
42	10	0.29928064

1	11	0.23202753
2	11	1.4507761
3	11	1.5064392
4	11	1.4750581
5	11	1.6237923
6	11	0.88645947
7	11	2.0246964
8	11	1.0975053
9	11	1.6379356
10	11	0.67723745
11	11	1.0831323
12	11	1.4626851
13	11	0.8111169
14	11	1.478476
15	11	0.64989996
16	11	1.9577986
17	11	1.8753316
18	11	0.3572458
19	11	2.1238604
20	11	1.5613592
21	11	1.4266081
22	11	1.6607165
23	11	1.8848922
24	11	2.5483832
25	11	1.4568014
26	11	1.7128145
27	11	3.2407124
28	11	1.0924418
29	11	2.5303676
30	11	0.22150181
31	11	0.92125887
32	11	1.367008
33	11	0.7440675
34	11	0.4430036
35	11	2.4869447
36	11	0.7898663
37	11	2.8279257
38	11	0.33225268
39	11	2.9135656
40	11	1.6612635
41	11	2.3939135
42	11	0.37085745

1	12	0.23738599
2	12	1.4749389
3	12	1.4196999
4	12	1.4436957
5	12	1.6174291
6	12	0.9014594
7	12	1.9837939
8	12	1.0522482
9	12	1.6162752
10	12	0.6219617
11	12	1.0594321
12	12	1.4805378
13	12	0.78813845
14	12	1.4241551
15	12	0.6316257
16	12	1.9180015
17	12	1.7285155
18	12	0.36513442
19	12	2.0182335
20	12	1.5131657
21	12	1.4456986
22	12	1.6253449
23	12	1.8427511
24	12	2.5586162
25	12	1.4910399
26	12	1.7357552
27	12	3.3062868
28	12	1.0637412
29	12	2.6064203
30	12	0.23007484
31	12	0.9465623
32	12	1.4203548
33	12	0.7694818
34	12	0.46014965
35	12	2.5278761
36	12	0.8159487
37	12	2.9498563
38	12	0.34511226
39	12	3.0233588
40	12	1.7255614
41	12	2.4849014
42	12	0.32927933

1	13	0.22042793
2	13	1.4977756
3	13	1.5440915
4	13	1.489656
5	13	1.5794401
6	13	0.90956134
7	13	2.0331101
8	13	1.1211147
9	13	1.6053104
10	13	0.70918906
11	13	1.0832908
12	13	1.489226
13	13	0.7903991
14	13	1.4592113
15	13	0.6612311
16	13	1.9650319
17	13	1.833222
18	13	0.35555524
19	13	2.1003513
20	13	1.5623844
21	13	1.418618
22	13	1.6549244
23	13	1.9254425
24	13	2.5489528
25	13	1.45716
26	13	1.711826
27	13	3.2325296
28	13	1.0874577
29	13	2.5170722
30	13	0.2203767
31	13	0.92170775
32	13	1.3625709
33	13	0.74194217
34	13	0.4407534
35	13	2.489945
36	13	0.78710324
37	13	2.831033
38	13	0.33056507
39	13	2.9005952
40	13	1.6528252
41	13	2.3787012
42	13	0.37831798

1	14	0.2209527
2	14	1.5748208
3	14	1.5166271
4	14	1.4988823
5	14	1.6356127
6	14	0.956732
7	14	2.1009014
8	14	1.1329968
9	14	1.6561117
10	14	0.63301414
11	14	1.0949736
12	14	1.5146892
13	14	0.854612
14	14	1.4611175
15	14	0.68725
16	14	1.958247
17	14	1.7728281
18	14	0.35431254
19	14	2.0092683
20	14	1.5109489
21	14	1.4089074
22	14	1.6073759
23	14	1.8295405
24	14	2.5127985
25	14	1.4594678
26	14	1.7393804
27	14	3.274585
28	14	1.0235724
29	14	2.5431828
30	14	0.22238657
31	14	0.9363599
32	14	1.3723605
33	14	0.74019766
34	14	0.44477314
35	14	2.4547043
36	14	0.7880927
37	14	2.8516116
38	14	0.33357984
39	14	2.921507
40	14	1.6678993
41	14	2.400888
42	14	0.32192966

1	15	0.20303117
2	15	1.6299902
3	15	1.6322398
4	15	1.5406598
5	15	1.6342089
6	15	0.99537367
7	15	2.022835
8	15	1.2011716
9	15	1.6066623
10	15	0.7140709
11	15	1.0709965
12	15	1.6192007
13	15	0.92633563
14	15	1.4826818
15	15	0.71714795
16	15	1.9698064
17	15	1.8949424
18	15	0.35162088
19	15	2.1310391
20	15	1.5623069
21	15	1.4022884
22	15	1.6289626
23	15	1.890809
24	15	2.4678888
25	15	1.4072282
26	15	1.6921737
27	15	3.2007675
28	15	1.0593176
29	15	2.4536624
30	15	0.2135404
31	15	0.9045576
32	15	1.3235521
33	15	0.71950233
34	15	0.42708078
35	15	2.4105995
36	15	0.76767266
37	15	2.7354333
38	15	0.3203106
39	15	2.8085258
40	15	1.601553
41	15	2.3033733
42	15	0.3548782

1	16	0.21657111
2	16	1.5538541
3	16	1.5366553
4	16	1.498545
5	16	1.664075
6	16	0.9766877
7	16	2.0020323
8	16	1.1331527
9	16	1.6412646
10	16	0.640911
11	16	1.0986121
12	16	1.5361032
13	16	0.9357481
14	16	1.4842052
15	16	0.7102815
16	16	1.956419
17	16	1.774295
18	16	0.36381686
19	16	2.0395422
20	16	1.5311117
21	16	1.4421824
22	16	1.603456
23	16	1.8275498
24	16	2.4824347
25	16	1.4507409
26	16	1.725573
27	16	3.2715383
28	16	1.016692
29	16	2.5259905
30	16	0.22121504
31	16	0.93060994
32	16	1.3704889
33	16	0.7453377
34	16	0.44243008
35	16	2.4297962
36	16	0.7934058
37	16	2.821578
38	16	0.33182254
39	16	2.9095607
40	16	1.6591127
41	16	2.3801198
42	16	0.32448035

1	17	0.19592327
2	17	1.6924617
3	17	1.6428918
4	17	1.545543
5	17	1.709666
6	17	1.0401274
7	17	2.1222482
8	17	1.2421985
9	17	1.6395161
10	17	0.6833936
11	17	1.0776196
12	17	1.6938729
13	17	0.96098864
14	17	1.5493056
15	17	0.75593513
16	17	1.9597142
17	17	1.8627313
18	17	0.34909952
19	17	2.1340876
20	17	1.5765576
21	17	1.4088645
22	17	1.6057384
23	17	1.8647172
24	17	2.4335568
25	17	1.3849981
26	17	1.6598887
27	17	3.1841328
28	17	1.0327694
29	17	2.4246101
30	17	0.20913538
31	17	0.8938086
32	17	1.2985915
33	17	0.71188253
34	17	0.41827077
35	17	2.349642
36	17	0.7530662
37	17	2.6903033
38	17	0.31370306
39	17	2.7553046
40	17	1.5685153
41	17	2.2572443
42	17	0.34737426

1	18	0.18471768
2	18	1.6585608
3	18	1.5334725
4	18	1.6051793
5	18	1.7680781
6	18	1.0256084
7	18	2.108841
8	18	1.2762353
9	18	1.6892071
10	18	0.6137743
11	18	1.1329143
12	18	1.6345681
13	18	0.94338906
14	18	1.5239227
15	18	0.732484
16	18	2.0359519
17	18	1.7324758
18	18	0.35840067
19	18	2.017336
20	18	1.4841039
21	18	1.4485152
22	18	1.5590425
23	18	1.7440658
24	18	2.44348
25	18	1.4330008
26	18	1.7038518
27	18	3.248428
28	18	0.9691945
29	18	2.4971995
30	18	0.21530092
31	18	0.9292073
32	18	1.3361866
33	18	0.7321497
34	18	0.43060184
35	18	2.3507476
36	18	0.77799624
37	18	2.7603056
38	18	0.32295135
39	18	2.8379662
40	18	1.6147568
41	18	2.3223808
42	18	0.26344937

1	19	0.1772761
2	19	1.7458436
3	19	1.6697625
4	19	1.5901176
5	19	1.8296903
6	19	1.118603
7	19	2.1208272
8	19	1.246144
9	19	1.6706488
10	19	0.7072364
11	19	1.1098893
12	19	1.7016752
13	19	1.0711482
14	19	1.5660161
15	19	0.7611867
16	19	2.005051
17	19	1.8702599
18	19	0.3530341
19	19	2.1317146
20	19	1.5001776
21	19	1.4642441
22	19	1.5683634
23	19	1.8023665
24	19	2.37804
25	19	1.384968
26	19	1.6298325
27	19	3.1779032
28	19	0.9782037
29	19	2.4054787
30	19	0.20518607
31	19	0.8861245
32	19	1.2809916
33	19	0.70753163
34	19	0.41037214
35	19	2.283824
36	19	0.7553631
37	19	2.6567848
38	19	0.30777907
39	19	2.7079816
40	19	1.5388956
41	19	2.2156205
42	19	0.30784255

1	20	0.15646335
2	20	1.650643
3	20	1.5704218
4	20	1.7117201
5	20	1.9670725
6	20	1.0903974
7	20	2.202713
8	20	1.2552563
9	20	1.7400421
10	20	0.68364716
11	20	1.1652074
12	20	1.6000874
13	20	0.97855914
14	20	1.6416342
15	20	0.7407601
16	20	2.0991037
17	20	1.8631473
18	20	0.3484479
19	20	2.0932307
20	20	1.5142419
21	20	1.4606054
22	20	1.5915589
23	20	1.7584221
24	20	2.4145904
25	20	1.3937818
26	20	1.648158
27	20	3.1375618
28	20	0.97589296
29	20	2.4166965
30	20	0.20320761
31	20	0.89631164
32	20	1.2680087
33	20	0.7016648
34	20	0.40641522
35	20	2.281592
36	20	0.7516031
37	20	2.63217
38	20	0.30481142
39	20	2.6861959
40	20	1.5240571
41	20	2.1923618
42	20	0.2815358

1	21	0.14872426
2	21	1.6574204
3	21	1.5981171
4	21	1.6791037
5	21	1.8591564
6	21	1.0912395
7	21	2.1969156
8	21	1.2599349
9	21	1.7115648
10	21	0.6673814
11	21	1.138334
12	21	1.6333165
13	21	0.97226334
14	21	1.6019504
15	21	0.7328651
16	21	2.0644846
17	21	1.8214067
18	21	0.35117686
19	21	2.0877366
20	21	1.5021679
21	21	1.45777
22	21	1.5840204
23	21	1.7545207
24	21	2.418818
25	21	1.4151382
26	21	1.6485533
27	21	3.1743708
28	21	0.97326344
29	21	2.432986
30	21	0.20730858
31	21	0.9105308
32	21	1.2904806
33	21	0.7148964
34	21	0.41461715
35	21	2.2923057
36	21	0.7622993
37	21	2.652663
38	21	0.31096286
39	21	2.7391832
40	21	1.5548143
41	21	2.2354217
42	21	0.2798152

1	22	0.139948
2	22	1.543341
3	22	1.514706
4	22	1.636817
5	22	1.8942287
6	22	1.0241796
7	22	2.0837727
8	22	1.2379022
9	22	1.7150837
10	22	0.6066427
11	22	1.1656743
12	22	1.5520116
13	22	0.93581223
14	22	1.6199276
15	22	0.6951687
16	22	2.1314325
17	22	1.7491064
18	22	0.36255023
19	22	2.0631309
20	22	1.5175021
21	22	1.5105095
22	22	1.6201639
23	22	1.7421763
24	22	2.4477842
25	22	1.445183
26	22	1.6675715
27	22	3.2288203
28	22	0.97292215
29	22	2.4787436
30	22	0.21163324
31	22	0.93103445
32	22	1.3202653
33	22	0.73522663
34	22	0.42326647
35	22	2.3377957
36	22	0.7839201
37	22	2.7022173
38	22	0.31744987
39	22	2.7990046
40	22	1.5872493
41	22	2.2784333
42	22	0.26969063

1	23	0.13139388
2	23	1.5458691
3	23	1.4944148
4	23	1.6095669
5	23	1.8345695
6	23	1.0263624
7	23	2.1413107
8	23	1.1715621
9	23	1.7587793
10	23	0.6554992
11	23	1.1962097
12	23	1.4702747
13	23	0.8797707
14	23	1.5839963
15	23	0.71102595
16	23	2.1041129
17	23	1.8221738
18	23	0.36236086
19	23	2.080555
20	23	1.5424972
21	23	1.5007243
22	23	1.6154295
23	23	1.7489076
24	23	2.480276
25	23	1.4510188
26	23	1.6861632
27	23	3.2081118
28	23	1.003872
29	23	2.484703
30	23	0.21122119
31	23	0.9375813
32	23	1.3169181
33	23	0.7313612
34	23	0.42244238
35	23	2.3371468
36	23	0.78106546
37	23	2.7078214
38	23	0.31683177
39	23	2.7917986
40	23	1.5841588
41	23	2.2744346
42	23	0.28570747

1	24	0.133255
2	24	1.5039377
3	24	1.4630752
4	24	1.630187
5	24	1.8242018
6	24	0.97906834
7	24	2.1128592
8	24	1.2015804
9	24	1.7706633
10	24	0.63975424
11	24	1.1925596
12	24	1.4527432
13	24	0.84187543
14	24	1.6188533
15	24	0.68050766
16	24	2.1597571
17	24	1.7938786
18	24	0.3638024
19	24	2.0807316
20	24	1.5364432
21	24	1.5079728
22	24	1.6391687
23	24	1.7592063
24	24	2.5052457
25	24	1.4729267
26	24	1.6859155
27	24	3.223219
28	24	1.0088844
29	24	2.483025
30	24	0.21159872
31	24	0.9388848
32	24	1.3193521
33	24	0.7368353
34	24	0.42319745
35	24	2.355247
36	24	0.7850609
37	24	2.7048287
38	24	0.3173981
39	24	2.802094
40	24	1.5869904
41	24	2.2747147
42	24	0.27849907

1	25	0.12960617
2	25	1.5282958
3	25	1.5077214
4	25	1.5928591
5	25	1.7915994
6	25	0.9753733
7	25	2.0691524
8	25	1.2145395
9	25	1.7714839
10	25	0.6542786
11	25	1.1849942
12	25	1.4763672
13	25	0.8295023
14	25	1.6424578
15	25	0.6882435
16	25	2.1410663
17	25	1.7989056
18	25	0.3648048
19	25	2.0965383
20	25	1.5461073
21	25	1.5012001
22	25	1.6447453
23	25	1.7495198
24	25	2.4948864
25	25	1.4780434
26	25	1.6867201
27	25	3.2274036
28	25	1.0060865
29	25	2.4736016
30	25	0.21164513
31	25	0.9373963
32	25	1.320065
33	25	0.7350491
34	25	0.42329025
35	25	2.3494487
36	25	0.7841051
37	25	2.700062
38	25	0.3174677
39	25	2.7996042
40	25	1.5873383
41	25	2.277417
42	25	0.29100716

1	26	0.13089448
2	26	1.4506241
3	26	1.4590452
4	26	1.630269
5	26	1.7732048
6	26	0.9486376
7	26	2.0573108
8	26	1.2243917
9	26	1.7706857
10	26	0.6040467
11	26	1.1866208
12	26	1.4597832
13	26	0.8158443
14	26	1.5983033
15	26	0.6826204
16	26	2.1997986
17	26	1.7534533
18	26	0.36742198
19	26	2.0841694
20	26	1.562696
21	26	1.5405753
22	26	1.6750226
23	26	1.7306917
24	26	2.5116677
25	26	1.478904
26	26	1.6922634
27	26	3.260336
28	26	0.9936029
29	26	2.5070755
30	26	0.21305624
31	26	0.93816423
32	26	1.3303636
33	26	0.7475394
34	26	0.42611247
35	26	2.360623
36	26	0.7963309
37	26	2.7172832
38	26	0.31958437
39	26	2.8269775
40	26	1.5979218
41	26	2.2939134
42	26	0.28216946

1	27	0.13540581
2	27	1.5189191
3	27	1.5052621
4	27	1.6003731
5	27	1.76546
6	27	0.9779542
7	27	2.0815809
8	27	1.1875596
9	27	1.7443639
10	27	0.63916296
11	27	1.1762972
12	27	1.4813888
13	27	0.8333709
14	27	1.5796626
15	27	0.7018596
16	27	2.1481204
17	27	1.7714128
18	27	0.36624163
19	27	2.050186
20	27	1.5602553
21	27	1.5069313
22	27	1.6363814
23	27	1.7582823
24	27	2.4876707
25	27	1.4762414
26	27	1.6946187
27	27	3.2408314
28	27	0.98729783
29	27	2.502624
30	27	0.21370709
31	27	0.94607174
32	27	1.3320093
33	27	0.73913145
34	27	0.42741418
35	27	2.3600469
36	27	0.79131377
37	27	2.7322502
38	27	0.3205606
39	27	2.8256416
40	27	1.602803
41	27	2.3013551
42	27	0.29197866

1	28	0.11957058
2	28	1.5320385
3	28	1.497564
4	28	1.6629611
5	28	1.8096685
6	28	0.97965294
7	28	2.1217234
8	28	1.25613
9	28	1.774559
10	28	0.59730244
11	28	1.1953827
12	28	1.5259553
13	28	0.86180604
14	28	1.6115971
15	28	0.68692863
16	28	2.1861477
17	28	1.7209412
18	28	0.36826327
19	28	2.0247016
20	28	1.5431764
21	28	1.5291235
22	28	1.6208156
23	28	1.7059436
24	28	2.4739912
25	28	1.4729588
26	28	1.6860421
27	28	3.2363834
28	28	0.96080554
29	28	2.4981022
30	28	0.21175396
31	28	0.9423933
32	28	1.3240831
33	28	0.7389394
34	28	0.42350793
35	28	2.3341973
36	28	0.78896344
37	28	2.7216048
38	28	0.31763095
39	28	2.802424
40	28	1.5881546
41	28	2.279729
42	28	0.26638156

1	29	0.12057319
2	29	1.6047578
3	29	1.5227294
4	29	1.6398609
5	29	1.846755
6	29	1.0285839
7	29	2.1421223
8	29	1.2589436
9	29	1.7741618
10	29	0.61942196
11	29	1.1932099
12	29	1.5522798
13	29	0.91983896
14	29	1.6075556
15	29	0.7317698
16	29	2.1589646
17	29	1.7584553
18	29	0.3734612
19	29	2.0253377
20	29	1.5412918
21	29	1.545525
22	29	1.5957828
23	29	1.6916667
24	29	2.4390903
25	29	1.4567263
26	29	1.6811068
27	29	3.2263103
28	29	0.9433769
29	29	2.4691699
30	29	0.2091654
31	29	0.9345743
32	29	1.3147459
33	29	0.73815054
34	29	0.4183308
35	29	2.2930791
36	29	0.78902924
37	29	2.6833506
38	29	0.3137481
39	29	2.7685432
40	29	1.5687404
41	29	2.251544
42	29	0.24816887

1	30	0.11736404
2	30	1.556494
3	30	1.4605039
4	30	1.637583
5	30	1.8166406
6	30	0.99873406
7	30	2.1045492
8	30	1.2537177
9	30	1.7697557
10	30	0.5994036
11	30	1.2042162
12	30	1.4988943
13	30	0.8657944
14	30	1.5940406
15	30	0.73637533
16	30	2.1772013
17	30	1.717334
18	30	0.3773399
19	30	1.9950359
20	30	1.5321894
21	30	1.5304431
22	30	1.605841
23	30	1.6790745
24	30	2.4766457
25	30	1.4803976
26	30	1.7022932
27	30	3.2651486
28	30	0.944303
29	30	2.5081062
30	30	0.21340775
31	30	0.9538368
32	30	1.3357238
33	30	0.7434383
34	30	0.42681554
35	30	2.31914
36	30	0.79551506
37	30	2.7280524
38	30	0.32011163
39	30	2.8216574
40	30	1.6005582
41	30	2.295917
42	30	0.24040519

1	31	0.11805375
2	31	1.5339481
3	31	1.4634142
4	31	1.6152326
5	31	1.8110297
6	31	0.99698716
7	31	2.0758543
8	31	1.2478399
9	31	1.7611089
10	31	0.5680947
11	31	1.1973584
12	31	1.4762301
13	31	0.8917309
14	31	1.6343099
15	31	0.69844365
16	31	2.1824522
17	31	1.6854945
18	31	0.37907338
19	31	1.9930108
20	31	1.5471871
21	31	1.5934219
22	31	1.629973
23	31	1.6779809
24	31	2.4676938
25	31	1.4971752
26	31	1.681326
27	31	3.2919867
28	31	0.94094837
29	31	2.4945486
30	31	0.21309584
31	31	0.951696
32	31	1.3441151
33	31	0.7565614
34	31	0.4261917
35	31	2.3273969
36	31	0.8115695
37	31	2.7267475
38	31	0.31964377
39	31	2.8239954
40	31	1.5982188
41	31	2.2913504
42	31	0.25750923

1	32	0.11428632
2	32	1.4637027
3	32	1.4135532
4	32	1.5911248
5	32	1.7968163
6	32	0.9648617
7	32	2.083084
8	32	1.1716416
9	32	1.7832533
10	32	0.5562879
11	32	1.2174251
12	32	1.3844001
13	32	0.8442469
14	32	1.6029898
15	32	0.6924576
16	32	2.1835518
17	32	1.671613
18	32	0.38189256
19	32	1.972625
20	32	1.5375648
21	32	1.5598814
22	32	1.634336
23	32	1.6646427
24	32	2.5052404
25	32	1.5096264
26	32	1.7230867
27	32	3.3051713
28	32	0.95388603
29	32	2.5506587
30	32	0.21828789
31	32	0.9713626
32	32	1.3676944
33	32	0.7644191
34	32	0.43657577
35	32	2.3656762
36	32	0.8151566
37	32	2.7843337
38	32	0.3274318
39	32	2.888962
40	32	1.637159
41	32	2.347949
42	32	0.2410835

1	33	0.11439957
2	33	1.5119832
3	33	1.4593165
4	33	1.6198382
5	33	1.8256851
6	33	0.98688686
7	33	2.0923975
8	33	1.2020829
9	33	1.7892947
10	33	0.5865882
11	33	1.220619
12	33	1.4304948
13	33	0.8626882
14	33	1.6190295
15	33	0.70077294
16	33	2.1765656
17	33	1.7135842
18	33	0.3723643
19	33	2.0223572
20	33	1.5354446
21	33	1.5340044
22	33	1.6280575
23	33	1.7126148
24	33	2.4964821
25	33	1.4875658
26	33	1.6995608
27	33	3.266398
28	33	0.9571665
29	33	2.5115147
30	33	0.21377638
31	33	0.9587795
32	33	1.3350829
33	33	0.7481799
34	33	0.42755276
35	33	2.3486805
36	33	0.7972785
37	33	2.724804
38	33	0.32066455
39	33	2.833752
40	33	1.6033227
41	33	2.2989979
42	33	0.25337017

1	34	0.11755037
2	34	1.4131722
3	34	1.3720706
4	34	1.5787905
5	34	1.7706792
6	34	0.9361849
7	34	2.0714002
8	34	1.1456382
9	34	1.7987688
10	34	0.5539936
11	34	1.2294838
12	34	1.3250313
13	34	0.7816247
14	34	1.5753586
15	34	0.68596935
16	34	2.1828828
17	34	1.6534922
18	34	0.38118482
19	34	1.9592388
20	34	1.5310893
21	34	1.5553322
22	34	1.6328379
23	34	1.668395
24	34	2.531705
25	34	1.5268912
26	34	1.7547026
27	34	3.327588
28	34	0.9602947
29	34	2.5867848
30	34	0.22175318
31	34	0.9862957
32	34	1.3832936
33	34	0.76810646
34	34	0.44350636
35	34	2.3944325
36	34	0.8222239
37	34	2.8238802
38	34	0.33262974
39	34	2.9322364
40	34	1.6631489
41	34	2.3829675
42	34	0.23738956

1	35	0.11563848
2	35	1.4326189
3	35	1.3946505
4	35	1.5919278
5	35	1.7905837
6	35	0.9448519
7	35	2.0984075
8	35	1.1656976
9	35	1.7933218
10	35	0.55433327
11	35	1.2233502
12	35	1.3359642
13	35	0.79841334
14	35	1.5950558
15	35	0.6870645
16	35	2.1925914
17	35	1.681764
18	35	0.37819058
19	35	1.9941572
20	35	1.5378493
21	35	1.5529041
22	35	1.637324
23	35	1.6767385
24	35	2.5242863
25	35	1.5108343
26	35	1.7325032
27	35	3.3175082
28	35	0.97031295
29	35	2.5575929
30	35	0.21868756
31	35	0.97513413
32	35	1.365722
33	35	0.7627868
34	35	0.43737513
35	35	2.3748143
36	35	0.8142384
37	35	2.7915444
38	35	0.3280313
39	35	2.8942373
40	35	1.6401566
41	35	2.3525639
42	35	0.25827172

1	36	0.11812581
2	36	1.4392459
3	36	1.3947053
4	36	1.5925395
5	36	1.767475
6	36	0.9493083
7	36	2.046724
8	36	1.1643882
9	36	1.7860131
10	36	0.5806184
11	36	1.213227
12	36	1.3428154
13	36	0.78558946
14	36	1.5999491
15	36	0.68451035
16	36	2.187574
17	36	1.6908665
18	36	0.3777488
19	36	2.0094256
20	36	1.5437825
21	36	1.5444622
22	36	1.6488638
23	36	1.6882093
24	36	2.531203
25	36	1.5139267
26	36	1.7259746
27	36	3.327991
28	36	0.97856677
29	36	2.5541193
30	36	0.21868676
31	36	0.96916586
32	36	1.3646646
33	36	0.7641697
34	36	0.43737352
35	36	2.3749223
36	36	0.81189805
37	36	2.7895017
38	36	0.32803014
39	36	2.897286
40	36	1.6401507
41	36	2.3502226
42	36	0.26597854

1	37	0.11477115
2	37	1.440629
3	37	1.3694049
4	37	1.6160288
5	37	1.7972097
6	37	0.9518453
7	37	2.0330215
8	37	1.1605117
9	37	1.7904701
10	37	0.55271333
11	37	1.2289525
12	37	1.3444811
13	37	0.8136269
14	37	1.5951962
15	37	0.6805693
16	37	2.196184
17	37	1.6504087
18	37	0.39093065
19	37	1.9776258
20	37	1.5212414
21	37	1.6016483
22	37	1.6312802
23	37	1.6524259
24	37	2.5170465
25	37	1.5217239
26	37	1.7306706
27	37	3.337644
28	37	0.9571365
29	37	2.5659785
30	37	0.21912527
31	37	0.97417593
32	37	1.3767315
33	37	0.78723085
34	37	0.43825054
35	37	2.361158
36	37	0.82352984
37	37	2.7962437
38	37	0.3286879
39	37	2.9145806
40	37	1.6434395
41	37	2.355426
42	37	0.24004388

1	38	0.116624534
2	38	1.4027416
3	38	1.3343003
4	38	1.5824612
5	38	1.7779089
6	38	0.9391372
7	38	2.0260754
8	38	1.1267419
9	38	1.7897431
10	38	0.5186886
11	38	1.2244413
12	38	1.2965732
13	38	0.79433656
14	38	1.5851333
15	38	0.67638075
16	38	2.1854594
17	38	1.5973506
18	38	0.39166424
19	38	1.9208621
20	38	1.5150387
21	38	1.6026577
22	38	1.6311214
23	38	1.637428
24	38	2.526091
25	38	1.5438604
26	38	1.7607596
27	38	3.3673606
28	38	0.94863474
29	38	2.6056733
30	38	0.22418553
31	38	0.99171287
32	38	1.4047688
33	38	0.7948915
34	38	0.44837105
35	38	2.396683
36	38	0.83755124
37	38	2.8544703
38	38	0.33627826
39	38	2.9733207
40	38	1.6813914
41	38	2.4085464
42	38	0.22257918

1	39	0.1157549
2	39	1.4127076
3	39	1.3390138
4	39	1.6254436
5	39	1.8164184
6	39	0.97209716
7	39	2.0484352
8	39	1.136656
9	39	1.8019199
10	39	0.52734125
11	39	1.2319474
12	39	1.3103395
13	39	0.8357538
14	39	1.6014594
15	39	0.6796349
16	39	2.1954248
17	39	1.613307
18	39	0.39096877
19	39	1.9293747
20	39	1.5209284
21	39	1.5941988
22	39	1.6293957
23	39	1.6363132
24	39	2.51811
25	39	1.5327175
26	39	1.7468734
27	39	3.3323345
28	39	0.9470022
29	39	2.5830219
30	39	0.22129971
31	39	0.9848016
32	39	1.3896015
33	39	0.7798726
34	39	0.44259936
35	39	2.3758993
36	39	0.829383
37	39	2.8223324
38	39	0.33194953
39	39	2.9300938
40	39	1.6597476
41	39	2.3789628
42	39	0.22856288

1	40	0.116515726
2	40	1.4038883
3	40	1.3385916
4	40	1.5958835
5	40	1.7882633
6	40	0.9408384
7	40	2.035719
8	40	1.1351664
9	40	1.7986279
10	40	0.51882195
11	40	1.2304041
12	40	1.3011858
13	40	0.7972554
14	40	1.5975573
15	40	0.67851543
16	40	2.191554
17	40	1.597326
18	40	0.38567552
19	40	1.9205496
20	40	1.5217322
21	40	1.568943
22	40	1.632081
23	40	1.6389291
24	40	2.5332494
25	40	1.5409768
26	40	1.7634983
27	40	3.3551188
28	40	0.9479854
29	40	2.6041024
30	40	0.22389472
31	40	0.995106
32	40	1.3980954
33	40	0.7765895
34	40	0.44778943
35	40	2.395028
36	40	0.8309261
37	40	2.850913
38	40	0.33584204
39	40	2.9608576
40	40	1.6792102
41	40	2.4057207
42	40	0.22107112

1	41	0.11668817
2	41	1.3986619
3	41	1.3340156
4	41	1.589226
5	41	1.7683009
6	41	0.9317286
7	41	2.0272298
8	41	1.1355398
9	41	1.7915931
10	41	0.51968086
11	41	1.2233627
12	41	1.2953837
13	41	0.7906151
14	41	1.5966487
15	41	0.6745794
16	41	2.1981854
17	41	1.6020288
18	41	0.3849095
19	41	1.9239116
20	41	1.5263658
21	41	1.5695125
22	41	1.6358979
23	41	1.63988
24	41	2.5341597
25	41	1.5414407
26	41	1.7644747
27	41	3.3604527
28	41	0.94983816
29	41	2.607572
30	41	0.22446957
31	41	0.9968168
32	41	1.399732
33	41	0.77912146
34	41	0.44893914
35	41	2.4021668
36	41	0.8324615
37	41	2.856307
38	41	0.33670434
39	41	2.9701476
40	41	1.6835217
41	41	2.4171207
42	41	0.22060767

1	42	0.11537813
2	42	1.4307882
3	42	1.3611903
4	42	1.6058679
5	42	1.7982366
6	42	0.9359321
7	42	2.0913787
8	42	1.1862993
9	42	1.7991748
10	42	0.5341009
11	42	1.2344422
12	42	1.3390319
13	42	0.79094064
14	42	1.6229161
15	42	0.6855471
16	42	2.2151713
17	42	1.6227751
18	42	0.38058078
19	42	1.9271393
20	42	1.5432315
21	42	1.5487063
22	42	1.635958
23	42	1.6449847
24	42	2.5148983
25	42	1.5217822
26	42	1.7483981
27	42	3.327014
28	42	0.9455655
29	42	2.579566
30	42	0.22071984
31	42	0.9969794
32	42	1.3756969
33	42	0.76553893
34	42	0.4414397
35	42	2.3756804
36	42	0.8178539
37	42	2.8125367
38	42	0.33107975
39	42	2.92066
40	42	1.6553988
41	42	2.3768911
42	42	0.22252786



==> attn_sum_dis_new.dat <==
1	1	0.05369743
2	1	2.5691566
3	1	2.439728
4	1	2.6025305
5	1	3.1070938
6	1	1.6062896
7	1	3.2866764
8	1	1.9277575
9	1	2.905367
10	1	0.8921569
11	1	1.858177
12	1	1.921266
13	1	1.2515665
14	1	2.344448
15	1	1.0535545
16	1	3.1757216
17	1	2.1803079
18	1	0.3254559
19	1	2.3431456
20	1	1.4773726
21	1	1.8776768
22	1	1.5091069
23	1	1.3421508
24	1	1.7830832
25	1	1.0865699
26	1	1.301928
27	1	2.287271
28	1	0.57356685
29	1	1.5881627
30	1	0.088511124
31	1	0.60118514
32	1	0.6534008
33	1	0.481802
34	1	0.17702225
35	1	1.2415984
36	1	0.5058934
37	1	1.3200716
38	1	0.1327667
39	1	1.2449148
40	1	0.6638335
41	1	1.0188587
42	1	0.19915582

1	2	0.04154951
2	2	2.4887028
3	2	2.517684
4	2	2.5643387
5	2	3.0980215
6	2	1.6960863
7	2	3.2028537
8	2	1.9808652
9	2	2.7777014
10	2	0.96371007
11	2	1.7691374
12	2	1.9941022
13	2	1.3153031
14	2	2.314834
15	2	1.0238853
16	2	2.9269028
17	2	2.2719307
18	2	0.29693055
19	2	2.5247157
20	2	1.517087
21	2	1.7437972
22	2	1.5710766
23	2	1.4930449
24	2	1.8404987
25	2	1.0342381
26	2	1.2457757
27	2	2.3528357
28	2	0.5741494
29	2	1.5577152
30	2	0.08863225
31	2	0.59589624
32	2	0.6264912
33	2	0.4606075
34	2	0.1772645
35	2	1.2807442
36	2	0.5022179
37	2	1.2646359
38	2	0.13294837
39	2	1.2510198
40	2	0.6647419
41	2	0.99645877
42	2	0.25886843

1	3	0.04641734
2	3	2.4554846
3	3	2.5706863
4	3	2.5330355
5	3	3.0526934
6	3	1.6481283
7	3	3.1860704
8	3	1.9979492
9	3	2.6901405
10	3	0.9481132
11	3	1.7889524
12	3	2.0153732
13	3	1.2644885
14	3	2.2176688
15	3	1.0171378
16	3	2.923594
17	3	2.2810802
18	3	0.31446964
19	3	2.429175
20	3	1.5409875
21	3	1.7308784
22	3	1.5262247
23	3	1.4512124
24	3	1.8097929
25	3	1.0522797
26	3	1.2810924
27	3	2.3796945
28	3	0.601344
29	3	1.5865126
30	3	0.094139874
31	3	0.6170799
32	3	0.66733813
33	3	0.47233397
34	3	0.18827975
35	3	1.3145514
36	3	0.49986118
37	3	1.3401897
38	3	0.14120981
39	3	1.3157678
40	3	0.7060491
41	3	1.0641065
42	3	0.2384152

1	4	0.051572494
2	4	2.4717171
3	4	2.544873
4	4	2.550076
5	4	3.0446978
6	4	1.6752757
7	4	3.1561415
8	4	1.9695243
9	4	2.7146535
10	4	0.9224493
11	4	1.7487221
12	4	2.0119457
13	4	1.3045774
14	4	2.2097285
15	4	1.0205357
16	4	2.9170527
17	4	2.28884
18	4	0.3089462
19	4	2.3940005
20	4	1.5227532
21	4	1.7478435
22	4	1.5511756
23	4	1.4744803
24	4	1.8410053
25	4	1.0373034
26	4	1.2643546
27	4	2.3637416
28	4	0.6326276
29	4	1.6026278
30	4	0.09338686
31	4	0.6203705
32	4	0.66913587
33	4	0.48696658
34	4	0.18677372
35	4	1.2983255
36	4	0.49905026
37	4	1.3369184
38	4	0.14008027
39	4	1.3115804
40	4	0.7004014
41	4	1.0561104
42	4	0.25765628

1	5	0.052189145
2	5	2.3964658
3	5	2.4648676
4	5	2.4731164
5	5	3.0232577
6	5	1.6488223
7	5	3.1203752
8	5	1.9943511
9	5	2.6744404
10	5	0.88326526
11	5	1.6770089
12	5	2.046626
13	5	1.2816709
14	5	2.1786687
15	5	0.9953928
16	5	2.893928
17	5	2.221421
18	5	0.30970594
19	5	2.376237
20	5	1.5043838
21	5	1.7326785
22	5	1.5224855
23	5	1.4291463
24	5	1.857733
25	5	1.0802977
26	5	1.2936541
27	5	2.4346733
28	5	0.59322894
29	5	1.6752555
30	5	0.10186018
31	5	0.63402724
32	5	0.7113825
33	5	0.49684346
34	5	0.20372036
35	5	1.3507707
36	5	0.52567506
37	5	1.438602
38	5	0.15279025
39	5	1.4257375
40	5	0.7639513
41	5	1.1484344
42	5	0.21085876

1	6	0.04858323
2	6	2.4580607
3	6	2.4836392
4	6	2.5637527
5	6	2.989708
6	6	1.6349077
7	6	3.100277
8	6	1.9455695
9	6	2.6688943
10	6	0.88235736
11	6	1.691214
12	6	2.0766377
13	6	1.3493772
14	6	2.27003
15	6	1.0111227
16	6	2.8415928
17	6	2.1634889
18	6	0.3080681
19	6	2.4808023
20	6	1.5139883
21	6	1.7239964
22	6	1.5277858
23	6	1.441172
24	6	1.8595716
25	6	1.0783483
26	6	1.2587585
27	6	2.4289129
28	6	0.6031287
29	6	1.6543386
30	6	0.0986705
31	6	0.6062881
32	6	0.6907542
33	6	0.48421556
34	6	0.197341
35	6	1.3279897
36	6	0.52749634
37	6	1.3932498
38	6	0.14800574
39	6	1.3785933
40	6	0.7400287
41	6	1.1112679
42	6	0.23801562

1	7	0.05560057
2	7	2.3068132
3	7	2.3746498
4	7	2.5140162
5	7	2.9553354
6	7	1.528729
7	7	3.2106438
8	7	1.9431756
9	7	2.6540217
10	7	0.86579096
11	7	1.6904168
12	7	1.994586
13	7	1.2887915
14	7	2.2115655
15	7	0.9604435
16	7	2.9007225
17	7	2.1335766
18	7	0.31010973
19	7	2.3760953
20	7	1.5207934
21	7	1.7263862
22	7	1.6016915
23	7	1.414979
24	7	1.8604095
25	7	1.0967536
26	7	1.2943801
27	7	2.4564416
28	7	0.6179805
29	7	1.6853111
30	7	0.10582763
31	7	0.6476505
32	7	0.7304037
33	7	0.51269466
34	7	0.21165526
35	7	1.3727144
36	7	0.54419875
37	7	1.4703681
38	7	0.15874144
39	7	1.4766691
40	7	0.79370725
41	7	1.1896235
42	7	0.23553568

1	8	0.04759326
2	8	2.4041674
3	8	2.4273486
4	8	2.5547056
5	8	2.92452
6	8	1.5647727
7	8	3.138108
8	8	1.9343251
9	8	2.6358514
10	8	0.8950478
11	8	1.683944
12	8	1.9718292
13	8	1.2992799
14	8	2.2166977
15	8	0.97185344
16	8	2.9262009
17	8	2.1179185
18	8	0.3127331
19	8	2.4451694
20	8	1.5264037
21	8	1.748471
22	8	1.5876704
23	8	1.4537474
24	8	1.8679864
25	8	1.0752752
26	8	1.2816659
27	8	2.4085164
28	8	0.6180761
29	8	1.6586134
30	8	0.10389905
31	8	0.6341217
32	8	0.71830773
33	8	0.506801
34	8	0.2077981
35	8	1.3791616
36	8	0.5333451
37	8	1.438829
38	8	0.15584856
39	8	1.4526067
40	8	0.7792429
41	8	1.1594307
42	8	0.23211592

1	9	0.060929894
2	9	2.2744637
3	9	2.3631096
4	9	2.4691508
5	9	2.886046
6	9	1.4726943
7	9	3.0543983
8	9	1.7701864
9	9	2.7013884
10	9	0.8582555
11	9	1.679755
12	9	1.8918377
13	9	1.2114667
14	9	2.1616297
15	9	0.92981195
16	9	2.8981173
17	9	2.1965117
18	9	0.320522
19	9	2.464995
20	9	1.5765312
21	9	1.7075069
22	9	1.6062406
23	9	1.4696823
24	9	1.9224724
25	9	1.0991218
26	9	1.3504657
27	9	2.444733
28	9	0.6556479
29	9	1.7247458
30	9	0.11031498
31	9	0.6699483
32	9	0.75252014
33	9	0.50906515
34	9	0.22062996
35	9	1.4531689
36	9	0.5492681
37	9	1.5132093
38	9	0.16547248
39	9	1.528955
40	9	0.82736236
41	9	1.2303432
42	9	0.24732517

1	10	0.0585999
2	10	2.382302
3	10	2.3349671
4	10	2.4229383
5	10	2.8803673
6	10	1.5450693
7	10	2.9971757
8	10	1.8668138
9	10	2.6072547
10	10	0.8843137
11	10	1.7098552
12	10	1.9462972
13	10	1.2119613
14	10	2.1642244
15	10	0.9686581
16	10	2.8684428
17	10	2.18656
18	10	0.3081537
19	10	2.4172306
20	10	1.5487216
21	10	1.7335943
22	10	1.5624394
23	10	1.4205014
24	10	1.9011631
25	10	1.1080694
26	10	1.3458712
27	10	2.50629
28	10	0.63495517
29	10	1.7287064
30	10	0.11062934
31	10	0.67157644
32	10	0.75621533
33	10	0.5168561
34	10	0.22125868
35	10	1.4279312
36	10	0.54490674
37	10	1.5246849
38	10	0.16594401
39	10	1.527807
40	10	0.8297201
41	10	1.2288296
42	10	0.22214323

1	11	0.059270233
2	11	2.23103
3	11	2.3324325
4	11	2.4127283
5	11	2.7800033
6	11	1.4598278
7	11	2.972926
8	11	1.7744032
9	11	2.590209
10	11	0.8768606
11	11	1.6637192
12	11	1.8991607
13	11	1.1793633
14	11	2.1535928
15	11	0.9501877
16	11	2.8538442
17	11	2.2234771
18	11	0.33072168
19	11	2.4775321
20	11	1.5836294
21	11	1.693419
22	11	1.6251777
23	11	1.5192267
24	11	1.9495425
25	11	1.1114949
26	11	1.3631876
27	11	2.4678874
28	11	0.68871903
29	11	1.770479
30	11	0.11312933
31	11	0.6565199
32	11	0.7660831
33	11	0.5149585
34	11	0.22625867
35	11	1.4885504
36	11	0.5462159
37	11	1.5602837
38	11	0.16969398
39	11	1.5558565
40	11	0.84847
41	11	1.2737039
42	11	0.28622323

1	12	0.057883475
2	12	2.1838112
3	12	2.2549298
4	12	2.3224912
5	12	2.7161398
6	12	1.5134041
7	12	2.8938613
8	12	1.746139
9	12	2.5354443
10	12	0.84955716
11	12	1.6177264
12	12	1.9764544
13	12	1.2505531
14	12	2.1026201
15	12	0.94367355
16	12	2.75534
17	12	2.1066947
18	12	0.32223076
19	12	2.4211183
20	12	1.5422738
21	12	1.7263795
22	12	1.6179268
23	12	1.5286579
24	12	1.9509552
25	12	1.1332045
26	12	1.3656386
27	12	2.5716877
28	12	0.68775374
29	12	1.8248528
30	12	0.11925909
31	12	0.70497787
32	12	0.80964446
33	12	0.54190385
34	12	0.2385182
35	12	1.5428443
36	12	0.5687629
37	12	1.6416494
38	12	0.17888865
39	12	1.6361297
40	12	0.8944432
41	12	1.3359485
42	12	0.26762635

1	13	0.061408065
2	13	2.1441443
3	13	2.208735
4	13	2.260055
5	13	2.6553106
6	13	1.4698356
7	13	2.820429
8	13	1.7282655
9	13	2.4198494
10	13	0.8512747
11	13	1.565156
12	13	1.8984985
13	13	1.1877542
14	13	2.0600884
15	13	0.94540447
16	13	2.6470623
17	13	2.2319703
18	13	0.33050734
19	13	2.416799
20	13	1.543154
21	13	1.6885259
22	13	1.6082323
23	13	1.6064912
24	13	2.0327213
25	13	1.1542931
26	13	1.39222
27	13	2.5992918
28	13	0.72687435
29	13	1.8279442
30	13	0.12547874
31	13	0.706221
32	13	0.8486398
33	13	0.55387664
34	13	0.2509575
35	13	1.6193223
36	13	0.5743394
37	13	1.7125672
38	13	0.18821812
39	13	1.7107196
40	13	0.9410906
41	13	1.390131
42	13	0.29614276

1	14	0.062101867
2	14	2.2249148
3	14	2.2388325
4	14	2.2299771
5	14	2.6787524
6	14	1.4718925
7	14	2.800241
8	14	1.7162347
9	14	2.4206285
10	14	0.8784592
11	14	1.5562847
12	14	1.8741407
13	14	1.2020698
14	14	2.0971897
15	14	0.90798795
16	14	2.5967164
17	14	2.1933377
18	14	0.33178318
19	14	2.3770514
20	14	1.5545175
21	14	1.678017
22	14	1.5996821
23	14	1.5665638
24	14	2.0351136
25	14	1.1788464
26	14	1.3868401
27	14	2.629917
28	14	0.7125726
29	14	1.8408841
30	14	0.12749061
31	14	0.70162004
32	14	0.8491265
33	14	0.5487392
34	14	0.25498122
35	14	1.599396
36	14	0.5781283
37	14	1.7235938
38	14	0.19123593
39	14	1.7380346
40	14	0.95617956
41	14	1.4054127
42	14	0.28451157

1	15	0.062274083
2	15	2.1678982
3	15	2.1815085
4	15	2.1971083
5	15	2.6514778
6	15	1.4472563
7	15	2.7639136
8	15	1.714145
9	15	2.3697264
10	15	0.88143444
11	15	1.5229502
12	15	1.8849509
13	15	1.2143414
14	15	2.0715663
15	15	0.9233767
16	15	2.6545258
17	15	2.2187917
18	15	0.33066005
19	15	2.4455247
20	15	1.5573417
21	15	1.7033017
22	15	1.6297768
23	15	1.6233988
24	15	2.0403094
25	15	1.174465
26	15	1.37116
27	15	2.6201797
28	15	0.75138927
29	15	1.8349004
30	15	0.12598486
31	15	0.70218515
32	15	0.85046995
33	15	0.56315625
34	15	0.25196972
35	15	1.6297047
36	15	0.5951293
37	15	1.7088627
38	15	0.1889773
39	15	1.7272545
40	15	0.94488645
41	15	1.3886468
42	15	0.3131197

1	16	0.06929041
2	16	2.1707795
3	16	2.1230843
4	16	2.2272296
5	16	2.5990152
6	16	1.4075935
7	16	2.7149296
8	16	1.6859784
9	16	2.4201405
10	16	0.84769785
11	16	1.5522149
12	16	1.869619
13	16	1.1464409
14	16	2.040296
15	16	0.9160271
16	16	2.7416606
17	16	2.135711
18	16	0.32863635
19	16	2.3561068
20	16	1.5588428
21	16	1.6684548
22	16	1.6150231
23	16	1.5487652
24	16	2.0376675
25	16	1.1947026
26	16	1.4324405
27	16	2.6774986
28	16	0.72345424
29	16	1.8958086
30	16	0.13217631
31	16	0.7248857
32	16	0.87660706
33	16	0.57017934
34	16	0.26435262
35	16	1.6315455
36	16	0.58984494
37	16	1.7915328
38	16	0.19826448
39	16	1.8062022
40	16	0.99132234
41	16	1.4594858
42	16	0.25849062

1	17	0.06634639
2	17	2.156085
3	17	2.201061
4	17	2.2057333
5	17	2.6224132
6	17	1.460305
7	17	2.7074432
8	17	1.7079412
9	17	2.3597472
10	17	0.84735286
11	17	1.534478
12	17	1.9318123
13	17	1.1823153
14	17	2.0295148
15	17	0.9204273
16	17	2.6536593
17	17	2.2345061
18	17	0.31636113
19	17	2.489521
20	17	1.5846972
21	17	1.6261077
22	17	1.6428854
23	17	1.6178703
24	17	2.039884
25	17	1.168011
26	17	1.396733
27	17	2.614184
28	17	0.7470596
29	17	1.8621861
30	17	0.1277265
31	17	0.71513987
32	17	0.84555244
33	17	0.54665935
34	17	0.255453
35	17	1.6457579
36	17	0.57440597
37	17	1.722711
38	17	0.19158974
39	17	1.7454603
40	17	0.95794874
41	17	1.4132504
42	17	0.3317026

1	18	0.07379533
2	18	2.052851
3	18	2.0568378
4	18	2.078226
5	18	2.4636097
6	18	1.3485878
7	18	2.663672
8	18	1.6178546
9	18	2.2569075
10	18	0.81366146
11	18	1.4732281
12	18	1.7804794
13	18	1.1033375
14	18	1.9610436
15	18	0.90040994
16	18	2.5565538
17	18	2.0594668
18	18	0.33948517
19	18	2.3208537
20	18	1.538373
21	18	1.614902
22	18	1.6058087
23	18	1.6405311
24	18	2.1521
25	18	1.2408491
26	18	1.4479487
27	18	2.7382174
28	18	0.79539394
29	18	1.9901713
30	18	0.1468108
31	18	0.7563411
32	18	0.96224755
33	18	0.5979301
34	18	0.2936216
35	18	1.787133
36	18	0.629025
37	18	1.9480678
38	18	0.22021621
39	18	1.9816408
40	18	1.101081
41	18	1.6060907
42	18	0.28463757

1	19	0.069424376
2	19	2.0510812
3	19	2.1644099
4	19	2.1455164
5	19	2.4884388
6	19	1.381044
7	19	2.6326041
8	19	1.6489179
9	19	2.2671382
10	19	0.8293483
11	19	1.486164
12	19	1.9410952
13	19	1.1550866
14	19	1.9794353
15	19	0.88979495
16	19	2.5671823
17	19	2.171994
18	19	0.33377492
19	19	2.4158158
20	19	1.5583571
21	19	1.6315033
22	19	1.640021
23	19	1.6767572
24	19	2.094601
25	19	1.1879382
26	19	1.4000046
27	19	2.7058372
28	19	0.7958425
29	19	1.913837
30	19	0.13786155
31	19	0.72205174
32	19	0.9118334
33	19	0.5753563
34	19	0.2757231
35	19	1.7380552
36	19	0.6036278
37	19	1.8432178
38	19	0.20679232
39	19	1.8748614
40	19	1.0339615
41	19	1.5233628
42	19	0.33032817

1	20	0.0744401
2	20	1.9082842
3	20	2.0452151
4	20	2.0207515
5	20	2.3407063
6	20	1.295337
7	20	2.5501068
8	20	1.5682608
9	20	2.1451528
10	20	0.82288337
11	20	1.4020214
12	20	1.8080993
13	20	1.0946064
14	20	1.9245235
15	20	0.8402359
16	20	2.475821
17	20	2.01694
18	20	0.33866858
19	20	2.359624
20	20	1.5964873
21	20	1.6196228
22	20	1.6654955
23	20	1.6962178
24	20	2.1874466
25	20	1.2531029
26	20	1.4654919
27	20	2.8226793
28	20	0.81710184
29	20	2.0389628
30	20	0.15268713
31	20	0.7735011
32	20	1.0007364
33	20	0.6193458
34	20	0.30537426
35	20	1.8551285
36	20	0.6495985
37	20	2.0135305
38	20	0.22903071
39	20	2.0686932
40	20	1.1451535
41	20	1.6607537
42	20	0.33218

1	21	0.07861012
2	21	1.9361196
3	21	1.8985384
4	21	1.9330618
5	21	2.2377295
6	21	1.2609577
7	21	2.4455986
8	21	1.4918749
9	21	2.046889
10	21	0.764933
11	21	1.3630464
12	21	1.7816172
13	21	1.0541513
14	21	1.8647172
15	21	0.82801354
16	21	2.3982675
17	21	2.0268059
18	21	0.3421809
19	21	2.299244
20	21	1.53898
21	21	1.6044719
22	21	1.6579487
23	21	1.669474
24	21	2.2443085
25	21	1.3035593
26	21	1.512634
27	21	2.9185488
28	21	0.84822404
29	21	2.1268518
30	21	0.16452786
31	21	0.807469
32	21	1.0608706
33	21	0.636283
34	21	0.32905573
35	21	1.9319919
36	21	0.6735846
37	21	2.149897
38	21	0.2467918
39	21	2.2119913
40	21	1.233959
41	21	1.7898804
42	21	0.2863395

1	22	0.08514483
2	22	1.7903285
3	22	1.8459841
4	22	1.9120561
5	22	2.316833
6	22	1.2205215
7	22	2.5003052
8	22	1.4658267
9	22	2.128672
10	22	0.7044983
11	22	1.4176396
12	22	1.640201
13	22	0.9962832
14	22	1.837991
15	22	0.8221879
16	22	2.4605622
17	22	1.9073267
18	22	0.3498759
19	22	2.2169204
20	22	1.5399603
21	22	1.6007884
22	22	1.640177
23	22	1.642508
24	22	2.274609
25	22	1.3287523
26	22	1.551872
27	22	2.9201958
28	22	0.8311378
29	22	2.172276
30	22	0.16994038
31	22	0.83709955
32	22	1.0880364
33	22	0.6452127
34	22	0.33988076
35	22	1.9721142
36	22	0.68709105
37	22	2.21008
38	22	0.2549106
39	22	2.2789955
40	22	1.274553
41	22	1.8459226
42	22	0.2747292

1	23	0.08423217
2	23	1.7938322
3	23	1.804008
4	23	1.8830328
5	23	2.1647148
6	23	1.2045064
7	23	2.4106174
8	23	1.4223814
9	23	2.0174956
10	23	0.7171786
11	23	1.3460529
12	23	1.6412871
13	23	0.9758357
14	23	1.8384039
15	23	0.7995338
16	23	2.3594878
17	23	1.9323878
18	23	0.3523655
19	23	2.205325
20	23	1.5716403
21	23	1.5787568
22	23	1.6271157
23	23	1.6798807
24	23	2.307744
25	23	1.3493418
26	23	1.5591209
27	23	2.9834476
28	23	0.854297
29	23	2.222134
30	23	0.17628607
31	23	0.85095954
32	23	1.1230761
33	23	0.65948695
34	23	0.35257214
35	23	2.0285716
36	23	0.7052934
37	23	2.280334
38	23	0.2644291
39	23	2.3570266
40	23	1.3221455
41	23	1.9078922
42	23	0.285769

1	24	0.087644756
2	24	1.7441988
3	24	1.7424524
4	24	1.8743662
5	24	2.164422
6	24	1.1942911
7	24	2.3857784
8	24	1.4194036
9	24	2.0767055
10	24	0.67084384
11	24	1.3808501
12	24	1.5661652
13	24	0.95088667
14	24	1.8279507
15	24	0.81128
16	24	2.3866587
17	24	1.8731471
18	24	0.35568845
19	24	2.1456738
20	24	1.5520155
21	24	1.5974293
22	24	1.6059508
23	24	1.6296785
24	24	2.3212128
25	24	1.3759041
26	24	1.6036274
27	24	3.0280828
28	24	0.8426763
29	24	2.2492547
30	24	0.1798151
31	24	0.8695003
32	24	1.1485088
33	24	0.6714928
34	24	0.35963017
35	24	2.0368068
36	24	0.7140964
37	24	2.3349967
38	24	0.26972264
39	24	2.402482
40	24	1.3486133
41	24	1.9477533
42	24	0.2523415

1	25	0.08907547
2	25	1.730755
3	25	1.7277279
4	25	1.8627694
5	25	2.182321
6	25	1.1685406
7	25	2.3630633
8	25	1.3844595
9	25	2.0764236
10	25	0.66162395
11	25	1.3585362
12	25	1.6035719
13	25	0.9867984
14	25	1.7874373
15	25	0.79406714
16	25	2.382656
17	25	1.861786
18	25	0.35999632
19	25	2.142493
20	25	1.5078416
21	25	1.6164684
22	25	1.6022563
23	25	1.6398845
24	25	2.3264184
25	25	1.3785081
26	25	1.6032445
27	25	3.0274854
28	25	0.85663384
29	25	2.2701185
30	25	0.18145253
31	25	0.87202954
32	25	1.1581459
33	25	0.6761307
34	25	0.36290506
35	25	2.0496125
36	25	0.7189906
37	25	2.3558612
38	25	0.27217877
39	25	2.4195447
40	25	1.360894
41	25	1.9716144
42	25	0.2476785

1	26	0.091616504
2	26	1.7262588
3	26	1.7078507
4	26	1.8809168
5	26	2.1807158
6	26	1.1761816
7	26	2.410384
8	26	1.4027274
9	26	2.086115
10	26	0.64313793
11	26	1.377372
12	26	1.5566672
13	26	0.9541757
14	26	1.7888565
15	26	0.78628826
16	26	2.4143157
17	26	1.8261249
18	26	0.3643537
19	26	2.1175556
20	26	1.5264481
21	26	1.6323634
22	26	1.59442
23	26	1.5923178
24	26	2.3287342
25	26	1.3888326
26	26	1.6097425
27	26	3.030086
28	26	0.8503369
29	26	2.286841
30	26	0.1818744
31	26	0.87892246
32	26	1.159538
33	26	0.68099284
34	26	0.3637488
35	26	2.0459313
36	26	0.7220486
37	26	2.361567
38	26	0.2728116
39	26	2.4295278
40	26	1.3640579
41	26	1.9728523
42	26	0.2343905

1	27	0.09001585
2	27	1.682272
3	27	1.694463
4	27	1.8140584
5	27	2.118918
6	27	1.1312146
7	27	2.3617349
8	27	1.3581531
9	27	2.0194545
10	27	0.6569273
11	27	1.3453841
12	27	1.5546443
13	27	0.9243474
14	27	1.764365
15	27	0.76344883
16	27	2.3354836
17	27	1.7954848
18	27	0.36200136
19	27	2.1422813
20	27	1.544745
21	27	1.6262103
22	27	1.6265849
23	27	1.6338708
24	27	2.3577275
25	27	1.3988593
26	27	1.6124718
27	27	3.0785308
28	27	0.8764882
29	27	2.3115547
30	27	0.18623754
31	27	0.8895482
32	27	1.1906998
33	27	0.69281566
34	27	0.3724751
35	27	2.0959845
36	27	0.7421896
37	27	2.4121113
38	27	0.2793563
39	27	2.482274
40	27	1.3967816
41	27	2.014473
42	27	0.26335764

1	28	0.090676695
2	28	1.6866903
3	28	1.6665592
4	28	1.7927085
5	28	2.085362
6	28	1.1294432
7	28	2.3325768
8	28	1.3640839
9	28	1.9990611
10	28	0.64014804
11	28	1.3300412
12	28	1.5238414
13	28	0.9173041
14	28	1.7722666
15	28	0.76812625
16	28	2.36135
17	28	1.7839565
18	28	0.36369509
19	28	2.0894692
20	28	1.539045
21	28	1.6083109
22	28	1.6204289
23	28	1.628119
24	28	2.3620358
25	28	1.4113579
26	28	1.6251118
27	28	3.11247
28	28	0.86298084
29	28	2.3463936
30	28	0.18884864
31	28	0.89399964
32	28	1.2050021
33	28	0.69716644
34	28	0.3776973
35	28	2.1181636
36	28	0.73963356
37	28	2.4478884
38	28	0.28327298
39	28	2.5150585
40	28	1.4163649
41	28	2.044464
42	28	0.25882667

1	29	0.0916803
2	29	1.685085
3	29	1.6855135
4	29	1.8226218
5	29	2.1375384
6	29	1.1568792
7	29	2.3667097
8	29	1.3798835
9	29	2.0456848
10	29	0.6647964
11	29	1.3451488
12	29	1.52982
13	29	0.9161908
14	29	1.7578844
15	29	0.7832272
16	29	2.371524
17	29	1.8322229
18	29	0.35560536
19	29	2.1257331
20	29	1.5372639
21	29	1.5970122
22	29	1.6388109
23	29	1.6373476
24	29	2.354537
25	29	1.3931004
26	29	1.6354333
27	29	3.0607839
28	29	0.85897994
29	29	2.3139763
30	29	0.18522696
31	29	0.8903355
32	29	1.1745312
33	29	0.68479705
34	29	0.37045392
35	29	2.08701
36	29	0.7267746
37	29	2.398174
38	29	0.27784047
39	29	2.4723427
40	29	1.3892022
41	29	2.0070043
42	29	0.25531238

1	30	0.09467111
2	30	1.6022553
3	30	1.6087902
4	30	1.7638335
5	30	2.0208745
6	30	1.0802429
7	30	2.285548
8	30	1.3211274
9	30	1.9517906
10	30	0.6150904
11	30	1.3084183
12	30	1.4806595
13	30	0.8825392
14	30	1.7088518
15	30	0.74513626
16	30	2.311454
17	30	1.7921143
18	30	0.36314404
19	30	2.0900135
20	30	1.5496844
21	30	1.5850186
22	30	1.6426165
23	30	1.6404257
24	30	2.4093037
25	30	1.4328254
26	30	1.6541831
27	30	3.1447423
28	30	0.89012444
29	30	2.3848443
30	30	0.19573587
31	30	0.9164371
32	30	1.2351705
33	30	0.70904994
34	30	0.3914717
35	30	2.1782522
36	30	0.75867355
37	30	2.5190282
38	30	0.29360378
39	30	2.6050272
40	30	1.468019
41	30	2.112838
42	30	0.25636855

1	31	0.09377252
2	31	1.6452404
3	31	1.6557394
4	31	1.8092026
5	31	2.08013
6	31	1.1375046
7	31	2.3332388
8	31	1.3816557
9	31	1.9942443
10	31	0.6345256
11	31	1.3326117
12	31	1.5230579
13	31	0.92646766
14	31	1.739608
15	31	0.7756064
16	31	2.35916
17	31	1.7915024
18	31	0.36282074
19	31	2.0759983
20	31	1.5456343
21	31	1.6002536
22	31	1.6087216
23	31	1.6142867
24	31	2.3715587
25	31	1.4255106
26	31	1.6381916
27	31	3.1082625
28	31	0.8617234
29	31	2.3368442
30	31	0.19019309
31	31	0.9226598
32	31	1.2034594
33	31	0.69442415
34	31	0.38038617
35	31	2.116706
36	31	0.7400324
37	31	2.450499
38	31	0.28528965
39	31	2.5330007
40	31	1.4264481
41	31	2.0562239
42	31	0.23760296

1	32	0.09914321
2	32	1.5823011
3	32	1.5539103
4	32	1.749245
5	32	2.0128832
6	32	1.0632635
7	32	2.2444978
8	32	1.2910156
9	32	1.92884
10	32	0.5920397
11	32	1.2914542
12	32	1.45492
13	32	0.87135446
14	32	1.6967666
15	32	0.7350849
16	32	2.3031092
17	32	1.7414519
18	32	0.36827803
19	32	2.0301292
20	32	1.5357419
21	32	1.5821496
22	32	1.6212087
23	32	1.6172242
24	32	2.4208088
25	32	1.4599884
26	32	1.6728284
27	32	3.1780543
28	32	0.8881059
29	32	2.4275346
30	32	0.20147495
31	32	0.9335457
32	32	1.2671614
33	32	0.7225448
34	32	0.4029499
35	32	2.2070527
36	32	0.7708293
37	32	2.584342
38	32	0.30221242
39	32	2.6794643
40	32	1.5110621
41	32	2.1732116
42	32	0.23081586

1	33	0.09584227
2	33	1.6240351
3	33	1.590719
4	33	1.7442191
5	33	2.039609
6	33	1.0955982
7	33	2.2841759
8	33	1.3093965
9	33	1.9591521
10	33	0.61033124
11	33	1.305825
12	33	1.4842927
13	33	0.88943136
14	33	1.6968338
15	33	0.7561375
16	33	2.3057902
17	33	1.7706747
18	33	0.36521244
19	33	2.0621798
20	33	1.5331721
21	33	1.5787721
22	33	1.6211317
23	33	1.6395756
24	33	2.4051247
25	33	1.4456381
26	33	1.6618581
27	33	3.1433094
28	33	0.8844088
29	33	2.3931623
30	33	0.19724736
31	33	0.9239779
32	33	1.2435491
33	33	0.7084938
34	33	0.3944947
35	33	2.176946
36	33	0.759045
37	33	2.5325623
38	33	0.29587105
39	33	2.6214042
40	33	1.4793552
41	33	2.1277044
42	33	0.24374054

1	34	0.09960942
2	34	1.5591714
3	34	1.5233066
4	34	1.7096763
5	34	1.9514749
6	34	1.0479684
7	34	2.2152119
8	34	1.2653806
9	34	1.9120522
10	34	0.5843127
11	34	1.2874658
12	34	1.426554
13	34	0.8608341
14	34	1.6962357
15	34	0.73752844
16	34	2.2844405
17	34	1.7033445
18	34	0.37184244
19	34	2.0153275
20	34	1.5385139
21	34	1.5820906
22	34	1.6243134
23	34	1.6194637
24	34	2.443671
25	34	1.4728825
26	34	1.6951756
27	34	3.2132921
28	34	0.8961133
29	34	2.457221
30	34	0.20477712
31	34	0.94401693
32	34	1.2861612
33	34	0.7285029
34	34	0.40955424
35	34	2.2330832
36	34	0.780383
37	34	2.623221
38	34	0.30716568
39	34	2.7186933
40	34	1.5358284
41	34	2.2070594
42	34	0.22707897

1	35	0.09813317
2	35	1.5552675
3	35	1.5319109
4	35	1.7382026
5	35	1.9746492
6	35	1.0598005
7	35	2.2216642
8	35	1.2916247
9	35	1.9266942
10	35	0.5851888
11	35	1.303794
12	35	1.4566529
13	35	0.8735045
14	35	1.7109044
15	35	0.74982965
16	35	2.3038154
17	35	1.7137899
18	35	0.37642223
19	35	2.0305915
20	35	1.5302186
21	35	1.5969145
22	35	1.6194608
23	35	1.6189786
24	35	2.4235978
25	35	1.4609857
26	35	1.6822295
27	35	3.2054734
28	35	0.8915994
29	35	2.4402118
30	35	0.2016863
31	35	0.93765444
32	35	1.2731035
33	35	0.7267192
34	35	0.4033726
35	35	2.2126856
36	35	0.7736851
37	35	2.5926976
38	35	0.30252945
39	35	2.6799629
40	35	1.5126472
41	35	2.1829648
42	35	0.22818136

1	36	0.098066404
2	36	1.5543728
3	36	1.5253756
4	36	1.7183712
5	36	1.9601791
6	36	1.0567982
7	36	2.2061055
8	36	1.269631
9	36	1.9158785
10	36	0.590137
11	36	1.2905415
12	36	1.4343668
13	36	0.8595636
14	36	1.6938297
15	36	0.7326201
16	36	2.3012166
17	36	1.7201078
18	36	0.3727288
19	36	2.037404
20	36	1.531529
21	36	1.5893137
22	36	1.6333156
23	36	1.6300066
24	36	2.4350595
25	36	1.4675834
26	36	1.6852362
27	36	3.2093751
28	36	0.8966863
29	36	2.4437466
30	36	0.20326793
31	36	0.93646824
32	36	1.2825487
33	36	0.7308247
34	36	0.40653586
35	36	2.2333841
36	36	0.7775907
37	36	2.6085634
38	36	0.3049019
39	36	2.7012036
40	36	1.5245094
41	36	2.190625
42	36	0.24042934

1	37	0.099992484
2	37	1.550631
3	37	1.5057405
4	37	1.7268102
5	37	1.946743
6	37	1.0579019
7	37	2.198807
8	37	1.2679294
9	37	1.9359465
10	37	0.57459676
11	37	1.2898878
12	37	1.4343047
13	37	0.8539449
14	37	1.6821322
15	37	0.7311197
16	37	2.2947655
17	37	1.6961737
18	37	0.3739027
19	37	1.9969615
20	37	1.5287809
21	37	1.5796615
22	37	1.6185048
23	37	1.6100447
24	37	2.4387405
25	37	1.4760115
26	37	1.6961217
27	37	3.2199373
28	37	0.8928516
29	37	2.4665837
30	37	0.20542482
31	37	0.9473063
32	37	1.2900801
33	37	0.7318673
34	37	0.41084963
35	37	2.2365668
36	37	0.78117
37	37	2.6369212
38	37	0.30813724
39	37	2.7276082
40	37	1.5406861
41	37	2.2180507
42	37	0.21980184

1	38	0.10091572
2	38	1.5391473
3	38	1.4830086
4	38	1.6821716
5	38	1.9270122
6	38	1.025038
7	38	2.186482
8	38	1.242239
9	38	1.9008688
10	38	0.5690254
11	38	1.2804098
12	38	1.3918707
13	38	0.84421176
14	38	1.6740544
15	38	0.72768366
16	38	2.2725134
17	38	1.6630899
18	38	0.37643522
19	38	1.9760609
20	38	1.5265497
21	38	1.5819464
22	38	1.6126487
23	38	1.6084259
24	38	2.4565601
25	38	1.4924324
26	38	1.7137638
27	38	3.2544398
28	38	0.89843285
29	38	2.4955068
30	38	0.20926492
31	38	0.9556247
32	38	1.312562
33	38	0.7410616
34	38	0.4185298
35	38	2.2627578
36	38	0.79297847
37	38	2.6778328
38	38	0.31389737
39	38	2.7763338
40	38	1.569487
41	38	2.2533946
42	38	0.21333084

1	39	0.10026896
2	39	1.5479853
3	39	1.499008
4	39	1.6863368
5	39	1.9436736
6	39	1.0484188
7	39	2.200033
8	39	1.2617189
9	39	1.9048901
10	39	0.57091415
11	39	1.2771608
12	39	1.4121197
13	39	0.86349237
14	39	1.6764483
15	39	0.7345709
16	39	2.2718606
17	39	1.6674783
18	39	0.373627
19	39	1.9914477
20	39	1.5235028
21	39	1.5800152
22	39	1.6109645
23	39	1.6145315
24	39	2.4480937
25	39	1.4838966
26	39	1.7059431
27	39	3.2451046
28	39	0.8919331
29	39	2.4832644
30	39	0.20759518
31	39	0.95326036
32	39	1.3026476
33	39	0.7366216
34	39	0.41519037
35	39	2.2485762
36	39	0.78806794
37	39	2.656159
38	39	0.31139278
39	39	2.7548282
40	39	1.5569639
41	39	2.2365131
42	39	0.21348085

1	40	0.100973964
2	40	1.5310085
3	40	1.4830954
4	40	1.6809489
5	40	1.9281564
6	40	1.0289478
7	40	2.191587
8	40	1.2500827
9	40	1.9006696
10	40	0.565909
11	40	1.2763484
12	40	1.3956771
13	40	0.8487263
14	40	1.6707904
15	40	0.7312492
16	40	2.272859
17	40	1.6637104
18	40	0.37567872
19	40	1.980611
20	40	1.5218971
21	40	1.5836565
22	40	1.6164491
23	40	1.6134249
24	40	2.4532511
25	40	1.4909295
26	40	1.7095249
27	40	3.252903
28	40	0.8979167
29	40	2.4935966
30	40	0.20907144
31	40	0.95623016
32	40	1.3117584
33	40	0.7411485
34	40	0.41814288
35	40	2.2634506
36	40	0.79323447
37	40	2.6747391
38	40	0.31360716
39	40	2.7742312
40	40	1.5680358
41	40	2.2512374
42	40	0.21453404

1	41	0.10119602
2	41	1.5226079
3	41	1.4785135
4	41	1.6847117
5	41	1.9408883
6	41	1.0307341
7	41	2.1963603
8	41	1.2504687
9	41	1.9130206
10	41	0.5705036
11	41	1.2777145
12	41	1.3962734
13	41	0.85204107
14	41	1.6664557
15	41	0.7348815
16	41	2.2786613
17	41	1.6663833
18	41	0.37599117
19	41	1.9782529
20	41	1.5190594
21	41	1.5889193
22	41	1.6152928
23	41	1.6119815
24	41	2.4501133
25	41	1.4868116
26	41	1.7064608
27	41	3.2584953
28	41	0.8961644
29	41	2.488476
30	41	0.20866226
31	41	0.9558663
32	41	1.3090342
33	41	0.7394294
34	41	0.4173245
35	41	2.2583945
36	41	0.7916967
37	41	2.6703987
38	41	0.3129934
39	41	2.7690198
40	41	1.5649669
41	41	2.2503629
42	41	0.21441638

1	42	0.10148155
2	42	1.5478511
3	42	1.4974558
4	42	1.6768351
5	42	1.9270861
6	42	1.034982
7	42	2.186036
8	42	1.2478791
9	42	1.8962393
10	42	0.5768774
11	42	1.2728186
12	42	1.4124107
13	42	0.8556886
14	42	1.67079
15	42	0.73061585
16	42	2.2634668
17	42	1.6853714
18	42	0.37418765
19	42	2.0020328
20	42	1.5277557
21	42	1.5766388
22	42	1.6173537
23	42	1.624495
24	42	2.4539242
25	42	1.4824886
26	42	1.7053312
27	42	3.2436647
28	42	0.90102863
29	42	2.480493
30	42	0.20802985
31	42	0.9530256
32	42	1.3051022
33	42	0.7371999
34	42	0.4160597
35	42	2.258185
36	42	0.7888058
37	42	2.662098
38	42	0.3120448
39	42	2.7603474
40	42	1.5602239
41	42	2.240477
42	42	0.22512108


